Sapphire++: A particle transport code combining a spherical harmonic expansion and the discontinuous Galerkin method

We present Sapphire++, an open-source code designed to numerically solve the Vlasov-Fokker-Planck equation for astrophysical applications. Sapphire++ employs a numerical algorithm based on a spherical harmonic expansion of the distribution function, expressing the Vlasov-Fokker-Planck equation as a system of partial differential equations governing the evolution of the expansion coefficients. The code utilises the discontinuous Galerkin method in conjunction with implicit and explicit time stepping methods to compute these coefficients, providing significant flexibility in its choice of spatial and temporal accuracy. We showcase the code's validity using examples. In particular, we simulate the acceleration of test particles at a parallel shock and compare the results to analytical predictions. The Sapphire++ code (https://github.com/sapphirepp/sapphirepp) is available as a free and open-source tool for the community.

==> errors_BE.csv <==
# dt; rel_L2error
2.000000000000000111e-01,8.345250000000000237e-04
1.000000000000000056e-01,8.308700000000000460e-04
5.000000000000000278e-02,8.245390000000000011e-04
2.000000000000000042e-02,7.168009999999999833e-04
1.000000000000000021e-02,5.223660000000000195e-04
5.000000000000000104e-03,3.244599999999999936e-04
2.000000000000000042e-03,1.492499999999999957e-04
1.000000000000000021e-03,7.831069999999999546e-05


==> errors_CN.csv <==
# dt; rel_L2error
2.000000000000000111e-01,1.371940000000000095e-03
1.000000000000000056e-01,4.085660000000000181e-04
5.000000000000000278e-02,1.047799999999999963e-04
2.000000000000000042e-02,1.681180000000000055e-05
1.000000000000000021e-02,4.208549999999999711e-06
5.000000000000000104e-03,1.317219999999999986e-06
2.000000000000000042e-03,2.212859999999999871e-07
1.000000000000000021e-03,5.634420000000000236e-08


==> errors_ERK4.csv <==
# dt; rel_L2error
2.000000000000000111e-01,nan
1.000000000000000056e-01,nan
5.000000000000000278e-02,nan
2.000000000000000042e-02,nan
1.000000000000000021e-02,4.162230000000000112e-10
5.000000000000000104e-03,2.599659999999999931e-11
2.000000000000000042e-03,6.776820000000000400e-13
1.000000000000000021e-03,2.094009999999999930e-13


==> errors_FE.csv <==
# dt; rel_L2error
2.000000000000000111e-01,nan
1.000000000000000056e-01,nan
5.000000000000000278e-02,nan
2.000000000000000042e-02,nan
1.000000000000000021e-02,1.403409999999999901e-03
5.000000000000000104e-03,5.318760000000000284e-04
2.000000000000000042e-03,1.818789999999999979e-04
1.000000000000000021e-03,8.644819999999999675e-05


==> errors_k1.csv <==
# dx; rel_L2error
2.500000000000000000e+00,1.142819999999999947e-02
1.250000000000000000e+00,2.768749999999999944e-03
6.250000000000000000e-01,6.865670000000000149e-04
3.125000000000000000e-01,1.712050000000000117e-04
1.562500000000000000e-01,4.276909999999999680e-05


==> errors_k2.csv <==
# dx; rel_L2error
2.500000000000000000e+00,8.855990000000000433e-04
1.250000000000000000e+00,1.146480000000000041e-04
6.250000000000000000e-01,1.425200000000000009e-05
3.125000000000000000e-01,1.783799999999999972e-06
1.562500000000000000e-01,2.226860000000000129e-07


==> errors_k3.csv <==
# dx; rel_L2error
2.500000000000000000e+00,3.540700000000000168e-05
1.250000000000000000e+00,2.222849999999999817e-06
6.250000000000000000e-01,1.488129999999999972e-07
3.125000000000000000e-01,9.769350000000000390e-09
1.562500000000000000e-01,7.744590000000000240e-10


==> errors_k4.csv <==
# dx; rel_L2error
2.500000000000000000e+00,1.405099999999999896e-06
1.250000000000000000e+00,4.429110000000000146e-08
6.250000000000000000e-01,1.501570000000000017e-09
3.125000000000000000e-01,4.192240000000000094e-10
1.562500000000000000e-01,4.162470000000000103e-10


==> errors_k5.csv <==
# dx; rel_L2error
2.500000000000000000e+00,4.623769999999999719e-08
1.250000000000000000e+00,8.350750000000000347e-10
6.250000000000000000e-01,4.155540000000000107e-10
3.125000000000000000e-01,4.162230000000000112e-10
1.562500000000000000e-01,4.162369999999999762e-10


==> fp.csv <==
f_000,f_100,Points_0,Points_1,exp(Points_1)
0,0,5.68434188608E-14,-2.30258512497,0.0999999968024046
0,0,5.68434188608E-14,-2.29567742348,0.100693158249238
0,0,5.68434188608E-14,-2.28876972198,0.101391124425152
0,0,5.68434188608E-14,-2.28186178207,0.102093952973888
0,0,5.68434188608E-14,-2.27495408058,0.10280162891808
0,0,5.68434188608E-14,-2.26804637909,0.103514210199242
0,0,5.68434188608E-14,-2.2611386776,0.10423173081928
0,0,5.68434188608E-14,-2.25423073769,0.104954250038978
0,0,5.68434188608E-14,-2.24732303619,0.10568175246138
0,0,5.68434188608E-14,-2.2404153347,0.106414297649204
0,0,5.68434188608E-14,-2.23350763321,0.107151920558013
0,0,5.68434188608E-14,-2.22659993172,0.107894656384612
0,0,5.68434188608E-14,-2.21969199181,0.108642566472335
0,0,5.68434188608E-14,-2.21278429031,0.109395634883145
0,0,5.68434188608E-14,-2.20587658882,0.11015392327292
0,0,5.68434188608E-14,-2.19896888733,0.110917467825638
0,0,5.68434188608E-14,-2.19206094742,0.111686331603245
0,0,5.68434188608E-14,-2.18515324593,0.112460498220055
0,0,5.68434188608E-14,-2.17824554443,0.113240031062692
0,0,5.68434188608E-14,-2.17133784294,0.114024967325499
0,0,5.68434188608E-14,-2.16442990303,0.114815371838314
0,0,5.68434188608E-14,-2.15752220154,0.115611227756384
0,0,5.68434188608E-14,-2.15061450005,0.116412600241026
0,0,5.68434188608E-14,-2.14370679855,0.117219527532128
0,0,5.68434188608E-14,-2.13679909706,0.118032048131121
0,0,5.68434188608E-14,-2.12989115715,0.118850229146103
0,0,5.68434188608E-14,-2.12298345566,0.119674053140359
0,0,5.68434188608E-14,-2.11607575417,0.120503587565116
0,0,5.68434188608E-14,-2.10916805267,0.121338872004091
0,0,5.68434188608E-14,-2.10226011276,0.122179975441886
0,0,5.68434188608E-14,-2.09535241127,0.123026879954479
0,0,5.68434188608E-14,-2.08844470978,0.123879654882834
0,0,5.68434188608E-14,-2.08153700829,0.124738340918409
0,0,5.68434188608E-14,-2.07462930679,0.125602979035978
0,0,5.68434188608E-14,-2.06772136688,0.126473640644411
0,0,5.68434188608E-14,-2.06081366539,0.127350307189796
0,0,5.68434188608E-14,-2.0539059639,0.128233050449886
0,0,5.68434188608E-14,-2.04699826241,0.129121912546125
0,0,5.68434188608E-14,-2.04009032249,0.130016966891869
0,0,5.68434188608E-14,-2.033182621,0.130918194409523
0,0,5.68434188608E-14,-2.02627491951,0.131825668889077
0,0,5.68434188608E-14,-2.01936721802,0.132739433632064
0,0,5.68434188608E-14,-2.01245951653,0.133659532240168
0,0,5.68434188608E-14,-2.00555157661,0.134586040706645
0,0,5.68434188608E-14,-1.99864387512,0.135518939283473
0,0,5.68434188608E-14,-1.99173617363,0.13645830435378
0,0,5.68434188608E-14,-1.98482835293,0.137404197120761
0,0,5.68434188608E-14,-1.97792065144,0.138356630071988
0,0,5.68434188608E-14,-1.97101283073,0.139315681530665
0,0,5.68434188608E-14,-1.96410512924,0.140281364155307
0,0,5.68434188608E-14,-1.95719730854,0.141253757358675
0,0,5.68434188608E-14,-1.95028960705,0.142232873978197
0,0,5.68434188608E-14,-1.94338178635,0.143218794529973
0,0,5.68434188608E-14,-1.93647408485,0.14421153203146
0,0,5.68434188608E-14,-1.92956638336,0.145211150805353
0,0,5.68434188608E-14,-1.92265856266,0.146217715982037
0,0,5.68434188608E-14,-1.91575086117,0.147231240850072
0,0,5.68434188608E-14,-1.90884304047,0.148251808755069
0,0,5.68434188608E-14,-1.90193533897,0.149279433171944
0,0,5.68434188608E-14,-1.89502751827,0.150314198602785
0,0,5.68434188608E-14,-1.88811981678,0.151356118709932
0,0,5.68434188608E-14,-1.88121199608,0.152405279174032
0,0,5.68434188608E-14,-1.87430429459,0.153461693845984
0,0,5.68434188608E-14,-1.86739659309,0.154525431178941
0,0,5.68434188608E-14,-1.86048877239,0.155596560476341
0,0,5.68434188608E-14,-1.8535810709,0.156675095880648
0,0,5.68434188608E-14,-1.8466732502,0.157761126083511
0,0,5.68434188608E-14,-1.83976554871,0.158854665422578
0,0,5.68434188608E-14,-1.832857728,0.159955803824922
0,0,5.68434188608E-14,-1.82595002651,0.161064555824462
0,0,5.68434188608E-14,-1.81904220581,0.162181012599247
0,0,5.68434188608E-14,-1.81213450432,0.163305188888615
0,0,5.68434188608E-14,-1.80522668362,0.164437177137419
0,0,5.68434188608E-14,-1.79831898212,0.165576992291699
0,0,5.68434188608E-14,-1.79141128063,0.16672470820379
0,0,5.68434188608E-14,-1.78450345993,0.167880399653379
0,0,5.68434188608E-14,-1.77759575844,0.169044081897775
0,0,5.68434188608E-14,-1.77068793774,0.170215850630542
0,0,5.68434188608E-14,-1.76378023624,0.171395721322953
0,0,5.68434188608E-14,-1.75687241554,0.172583790996387
0,0,5.68434188608E-14,-1.74996471405,0.173780075337309
0,0,5.68434188608E-14,-1.74305689335,0.174984672720264
0,0,5.68434188608E-14,-1.73614919186,0.176197599048212
0,0,5.68434188608E-14,-1.72924137115,0.177418954066
0,0,5.68434188608E-14,-1.72233366966,0.178648753894284
0,0,5.68434188608E-14,-1.71542596817,0.179887078221124
0,0,5.68434188608E-14,-1.70851814747,0.181134007728042
0,0,5.68434188608E-14,-1.70161044598,0.182389558876864
0,0,5.68434188608E-14,-1.69470262527,0.183653834917682
0,0,5.68434188608E-14,-1.68779492378,0.184926852537668
5.60527074188E-47,0,5.68434188608E-14,-1.68088710308,0.186208716423228
4.14782321045E-46,0,5.68434188608E-14,-1.67397940159,0.187499443497389
7.73518125429E-46,0,5.68434188608E-14,-1.66707158089,0.188799139901042
1.13224773906E-45,0,5.68434188608E-14,-1.66016387939,0.190107822794536
1.40129846432E-45,0,5.68434188608E-14,-1.6532561779,0.191425576971698
1.40129846432E-45,0,5.68434188608E-14,-1.6463483572,0.192752488291095
1.40129846432E-45,0,5.68434188608E-14,-1.63944065571,0.194088574270463
1.40129846432E-45,0,5.68434188608E-14,-1.63253283501,0.195433944780712
1.52460972438E-45,0,5.68434188608E-14,-1.62562513351,0.196788617585242
1.88334552876E-45,0,5.68434188608E-14,-1.61871731281,0.198152704079498
2.24207514239E-45,0,5.68434188608E-14,-1.61180961132,0.199526222273954
2.60081094677E-45,0,5.68434188608E-14,-1.60490179062,0.200909285117698
3.11648419215E-45,3.56848503881E-57,5.68434188608E-14,-1.59799408913,0.202301910869773
3.83395580091E-45,1.17251928744E-56,5.68434188608E-14,-1.59108626842,0.203704214052583
4.55141502817E-45,1.98817599485E-56,5.68434188608E-14,-1.58417856693,0.20511621317512
5.26887425542E-45,2.80383270225E-56,5.68434188608E-14,-1.57727086544,0.206537999731517
6.36749787108E-45,4.33319663545E-57,5.68434188608E-14,-1.57036304474,0.207969666356556
7.80241632558E-45,1.24897637095E-56,5.68434188608E-14,-1.56345534325,0.209411231950943
9.23735954312E-45,2.06464715451E-56,5.68434188608E-14,-1.55654752254,0.210862815061643
1.06722779976E-44,0,5.68434188608E-14,-1.54963982105,0.212324434848094
1.13785478762E-44,-2.24208375108E-46,5.68434188608E-14,-1.54273200035,0.213796211506373
1.38896551716E-44,-5.82937988735E-46,5.68434188608E-14,-1.53582429886,0.215278164466712
1.64008058023E-44,-9.41673793118E-46,5.68434188608E-14,-1.52891647816,0.21677041559516
1.89119130977E-44,-1.30040340675E-45,5.68434188608E-14,-1.52200877666,0.218272984594434
2.20844912388E-44,-1.65913921113E-45,5.68434188608E-14,-1.51510095596,0.219785995021561
2.74654354431E-44,-2.01786882476E-45,5.68434188608E-14,-1.50819325447,0.221309466853303
3.28463796475E-44,-2.37659843838E-45,5.68434188608E-14,-1.50128555298,0.222843498804775
3.82274167133E-44,-1.40129846429E-45,5.68434188608E-14,-1.49437773228,0.22438819082397
4.37764694413E-44,-1.9842323198E-45,5.68434188608E-14,-1.48747003078,0.225943563306002
5.45385435728E-44,-2.70170392855E-45,5.68434188608E-14,-1.48056221008,0.227509744149954
6.53004319816E-44,-3.41916315578E-45,5.68434188608E-14,-1.47365450859,0.229086754034617
7.60625061132E-44,-4.13663476454E-45,5.68434188608E-14,-1.46674668789,0.230674722642894
8.77435821542E-44,-5.17919329126E-45,5.68434188608E-14,-1.4598389864,0.232273670938972
1.1034393783E-43,-6.25540070438E-45,5.68434188608E-14,-1.4529311657,0.233883730409825
1.32943903489E-43,-7.33158954522E-45,5.68434188608E-14,-1.4460234642,0.235504922313635
1.55543869147E-43,-7.00647992175E-45,5.68434188608E-14,-1.43911576271,0.237137351692706
1.80801038155E-43,-9.15888234833E-45,5.68434188608E-14,-1.43220794201,0.238781124908338
2.27077158313E-43,-1.131126003E-44,5.68434188608E-14,-1.42530024052,0.240436263661441
2.73354077079E-43,-1.34636748563E-44,5.68434188608E-14,-1.41839241982,0.242102904059725
2.79631112719E-43,-1.4450151743E-44,5.68434188608E-14,-1.41148471832,0.243781068108429
3.77565987316E-43,-1.91137171999E-44,5.68434188608E-14,-1.40457689762,0.245470893803851
4.75499171836E-43,-2.37772021769E-44,5.68434188608E-14,-1.39766919613,0.247172403457304
5.73434046432E-43,-2.84407676337E-44,5.68434188608E-14,-1.39076137543,0.248885736989732
5.94396170044E-43,-2.99092663704E-44,5.68434188608E-14,-1.38385367393,0.250610917022882
8.04974087217E-43,-3.99538688929E-44,5.68434188608E-14,-1.37694585323,0.252348085419199
1.01554837042E-42,-4.99982980741E-44,5.68434188608E-14,-1.37003815174,0.254097265115078
1.22612265361E-42,-6.00427272553E-44,5.68434188608E-14,-1.36313045025,0.255858569450633
1.28821863275E-42,-6.21055174831E-44,5.68434188608E-14,-1.35622262955,0.257632113181515
1.74810999742E-42,-8.36292943E-44,5.68434188608E-14,-1.34931492805,0.259417919724448
2.20800929864E-42,-1.05153442562E-43,5.68434188608E-14,-1.34240710735,0.261216135927227
2.66790066331E-42,-1.26677219379E-43,5.68434188608E-14,-1.33549940586,0.263026785532279
2.84307963861E-42,-1.35331892316E-43,5.68434188608E-14,-1.32859158516,0.2648500174355
3.86653522629E-42,-1.82325471699E-43,5.68434188608E-14,-1.32168388367,0.266685855706997
4.89000847619E-42,-2.29319862072E-43,5.68434188608E-14,-1.31477606297,0.268534451314014
5.91346406387E-42,-2.76313441456E-43,5.68434188608E-14,-1.30786836147,0.270395828664211
6.39822903132E-42,-2.98196866965E-43,5.68434188608E-14,-1.30096054077,0.27227014081961
8.71777471303E-42,-4.02228454914E-43,5.68434188608E-14,-1.29405283928,0.274157412527357
1.10373203947E-41,-5.06260042862E-43,5.68434188608E-14,-1.28714513779,0.276057766075397
1.33569061059E-41,-6.1029342613E-43,5.68434188608E-14,-1.28023731709,0.277971325278967
1.46866494419E-41,-6.69471122092E-43,5.68434188608E-14,-1.27332961559,0.279898115403462
2.00422162656E-41,-9.05519281369E-43,5.68434188608E-14,-1.26642179489,0.28183829488983
2.53976906674E-41,-1.14156336713E-42,5.68434188608E-14,-1.2595140934,0.283791889354886
3.0753257491E-41,-1.3776115264E-42,5.68434188608E-14,-1.2526062727,0.28575905944937
3.43966662617E-41,-1.53538308573E-42,5.68434188608E-14,-1.24569857121,0.287739831143643
4.69958264475E-41,-2.07922656516E-42,5.68434188608E-14,-1.2387907505,0.289734367326219
5.95947692077E-41,-2.6230606594E-42,5.68434188608E-14,-1.23188304901,0.291742694322968
7.21750286626E-41,-2.92653078955E-42,5.68434188608E-14,-1.22497522831,0.293764977288351
8.2217208544E-41,-3.59079695166E-42,5.68434188608E-14,-1.21806752682,0.295801242920324
1.12431210252E-40,-4.8696680242E-42,5.68434188608E-14,-1.21115982533,0.297851623161063
1.42645733376E-40,-6.14856116678E-42,5.68434188608E-14,-1.20425200462,0.299916251603613
1.72859735084E-40,-7.42743223932E-42,5.68434188608E-14,-1.19734430313,0.301995155498992
2.00622400732E-40,-8.57426977128E-42,5.68434188608E-14,-1.19043648243,0.304088505805539
2.74503840847E-40,-1.16414079677E-41,5.68434188608E-14,-1.18352878094,0.306196330159433
3.48386555967E-40,-1.47085990951E-41,5.68434188608E-14,-1.17662096024,0.308318801894265
4.22267996082E-40,-1.77757372915E-41,5.68434188608E-14,-1.16971325874,0.310455949033776
4.9990533186E-40,-2.0908643067E-41,5.68434188608E-14,-1.16280543804,0.31260794731668
6.84176842328E-40,-2.84103967469E-41,5.68434188608E-14,-1.15589773655,0.314774825156504
8.68239940915E-40,-3.30580022647E-41,5.68434188608E-14,-1.14899003506,0.316956722958593
8.03420429711E-40,-3.33628089955E-41,5.68434188608E-14,-1.14208221436,0.31915378288186
1.27234173621E-39,-5.20845488004E-41,5.68434188608E-14,-1.13517451286,0.321366033934859
1.7412711351E-39,-7.08066116947E-41,5.68434188608E-14,-1.12826669216,0.323593658032139
2.20967854695E-39,-8.23687680206E-41,5.68434188608E-14,-1.12135899067,0.325836684585737
2.09076446651E-39,-8.48902491201E-41,5.68434188608E-14,-1.11445116997,0.328095298047383
3.3086009239E-39,-1.32574741739E-40,5.68434188608E-14,-1.10754346848,0.33036952823504
4.52645839803E-39,-1.80260057271E-40,5.68434188608E-14,-1.10063564777,0.332659562169745
5.74429485542E-39,-2.2794454989E-40,5.68434188608E-14,-1.09372794628,0.334965430077642
5.56374472122E-39,-2.20903104035E-40,5.68434188608E-14,-1.08682012558,0.337287321581422
8.79259392279E-39,-3.44896918791E-40,5.68434188608E-14,-1.07991242409,0.339625267334438
1.20214431244E-38,-4.68890733548E-40,5.68434188608E-14,-1.0730047226,0.341979418826581
1.52470197736E-38,-5.44955615043E-40,5.68434188608E-14,-1.06609690189,0.344349929443185
1.51432171099E-38,-5.88021829768E-40,5.68434188608E-14,-1.0591892004,0.346736830472605
2.38850834735E-38,-9.17284617923E-40,5.68434188608E-14,-1.0522813797,0.34914031820128
3.26267989774E-38,-1.24654172394E-39,5.68434188608E-14,-1.04537367821,0.351560424359787
4.13599324331E-38,-1.44783167549E-39,5.68434188608E-14,-1.03846585751,0.353997347961714
4.21652090395E-38,-1.60155300344E-39,5.68434188608E-14,-1.03155815601,0.356451121182623
6.63398093508E-38,-2.49466919545E-39,5.68434188608E-14,-1.02465033531,0.358921945797554
9.05139924775E-38,-3.38776997483E-39,5.68434188608E-14,-1.01774263382,0.361409854429599
1.14665166369E-37,-3.93185330544E-39,5.68434188608E-14,-1.01083481312,0.363915051667976
1.20130209997E-37,-4.46405022871E-39,5.68434188608E-14,-1.00392711163,0.366437570586021
1.88431507254E-37,-6.93927937453E-39,5.68434188608E-14,-0.997019350529,0.368977596628377
2.56732804512E-37,-9.41450852036E-39,5.68434188608E-14,-0.990111589432,0.371535229303538
3.2503410177E-37,-1.18897376662E-38,5.68434188608E-14,-0.983203828335,0.374110590656431
3.50257095196E-37,-1.27361591017E-38,5.68434188608E-14,-0.976296067238,0.376703803576484
5.47464808789E-37,-1.9747137667E-38,5.68434188608E-14,-0.969388365746,0.379314969195883
7.44674224032E-37,-2.67581767281E-38,5.68434188608E-14,-0.962480604649,0.38194425717504
9.41883639275E-37,-3.37692157892E-38,5.68434188608E-14,-0.955572843552,0.384591770523187
1.04526043836E-36,-3.71998941479E-38,5.68434188608E-14,-0.948665082455,0.387257635572655
1.62730126258E-36,-5.75005336669E-38,5.68434188608E-14,-0.941757321358,0.389941979531467
2.20934208681E-36,-7.78011731859E-38,5.68434188608E-14,-0.934849560261,0.392644930489411
2.79138291103E-36,-9.81018127048E-38,5.68434188608E-14,-0.927941799164,0.395366617424153
3.19323391382E-36,-1.11252463052E-37,5.68434188608E-14,-0.921034038067,0.39810717020739
4.94954774743E-36,-1.71355452297E-37,5.68434188608E-14,-0.91412627697,0.400866719611046
6.70586158104E-36,-2.31458441542E-37,5.68434188608E-14,-0.907218515873,0.403645397313515
8.46217541465E-36,-2.91561430788E-37,5.68434188608E-14,-0.900310754776,0.406443335905942
9.98748233252E-36,-3.40719657547E-37,5.68434188608E-14,-0.893403053284,0.409260644504569
1.54070282046E-35,-5.22703767846E-37,5.68434188608E-14,-0.886495292187,0.412097506163941
2.08265740767E-35,-7.04687878145E-37,5.68434188608E-14,-0.87958753109,0.414954032025534
2.62461199487E-35,-8.86671988444E-37,5.68434188608E-14,-0.872679769993,0.417830358395201
3.19853978736E-35,-1.06870880335E-36,5.68434188608E-14,-0.865772008896,0.420726622523622
4.90901793522E-35,-1.6323550081E-36,5.68434188608E-14,-0.858864247799,0.423642962612856
6.61949608308E-35,-2.19600121284E-36,5.68434188608E-14,-0.851956486702,0.426579517822933
4.96696247128E-35,-1.64745379856E-36,5.68434188608E-14,-0.845048725605,0.429536428278494
1.04895148144E-34,-3.43349719497E-36,5.68434188608E-14,-0.838140964508,0.432513835075481
1.60120671575E-34,-5.21954059138E-36,5.68434188608E-14,-0.831233203411,0.435511880287864
2.15345718484E-34,-7.00556857664E-36,5.68434188608E-14,-0.824325501919,0.438530680835803
1.69857417036E-34,-5.50849158429E-36,5.68434188608E-14,-0.817417740822,0.441570432865778
3.52286753136E-34,-1.12995443097E-35,5.68434188608E-14,-0.810509979725,0.444631255468024
5.34716089236E-34,-1.70905970352E-35,5.68434188608E-14,-0.803602218628,0.447713294696894
7.17030956487E-34,-2.08899353942E-35,5.68434188608E-14,-0.796694457531,0.450816697619143
5.95068208363E-34,-1.88783980034E-35,5.68434188608E-14,-0.789786696434,0.453941612320943
1.21171607827E-33,-3.80943129101E-35,5.68434188608E-14,-0.782878935337,0.457088187914953
1.82836394819E-33,-5.73102278167E-35,5.68434188608E-14,-0.77597117424,0.460256574547432
2.4450118181E-33,-7.65261427233E-35,5.68434188608E-14,-0.769063413143,0.463446923405403
2.13544232195E-33,-6.63064486191E-35,5.68434188608E-14,-0.762155652046,0.466659386723869
4.26852814341E-33,-1.31566348176E-34,5.68434188608E-14,-0.755247950554,0.469894089785039
6.40163237068E-33,-1.96826810843E-34,5.68434188608E-14,-0.748340189457,0.473151242763651
8.53473659795E-33,-2.6208727351E-34,5.68434188608E-14,-0.74143242836,0.476430973267192
7.84865858468E-33,-2.38641313725E-34,5.68434188608E-14,-0.734524667263,0.479733437795721
1.54004866844E-32,-4.65502757394E-34,5.68434188608E-14,-0.727616906166,0.483058793934103
2.29523147841E-32,-6.92364201063E-34,5.68434188608E-14,-0.720709145069,0.486407200359532
3.05041428837E-32,-9.19225644733E-34,5.68434188608E-14,-0.713801383972,0.489778816849099
2.95422745746E-32,-8.79997216702E-34,5.68434188608E-14,-0.706893622875,0.49317380428742
5.69061532695E-32,-1.68726177712E-33,5.68434188608E-14,-0.699985861778,0.496592324674308
8.42700319644E-32,-2.49452633753E-33,5.68434188608E-14,-0.693078100681,0.500034541132508
1.11618466489E-31,-3.0158699753E-33,5.68434188608E-14,-0.686170339584,0.503500617915478
1.13859052781E-31,-3.32421365933E-33,5.68434188608E-14,-0.679262638092,0.506990690196047
2.15342528935E-31,-6.26474238482E-33,5.68434188608E-14,-0.672354876995,0.51050498474156
3.16826005089E-31,-9.20527111031E-33,5.68434188608E-14,-0.665447115898,0.514043639233699
4.18309481243E-31,-1.21457998358E-32,5.68434188608E-14,-0.658539354801,0.517606822527689
4.49269788536E-31,-1.28617791835E-32,5.68434188608E-14,-0.651631593704,0.521194704649206
8.34479137779E-31,-2.38261577141E-32,5.68434188608E-14,-0.644723832607,0.524807456802487
1.21968848702E-30,-3.47905362447E-32,5.68434188608E-14,-0.63781607151,0.528445251378503
1.60469125373E-30,-4.18138551671E-32,5.68434188608E-14,-0.630908310413,0.532108261963183
1.81461512622E-30,-5.09602046756E-32,5.68434188608E-14,-0.624000549316,0.535796663345695
3.31104934037E-30,-9.2807785018E-32,5.68434188608E-14,-0.617092788219,0.539510631526792
4.80747064231E-30,-1.34655004272E-31,5.68434188608E-14,-0.610185086727,0.543250311346768
6.30390485646E-30,-1.76502584615E-31,5.68434188608E-14,-0.60327732563,0.547015945791211
7.50085771674E-30,-2.06720128045E-31,5.68434188608E-14,-0.596369564533,0.550807682388702
1.34497485654E-29,-3.7019297822E-31,5.68434188608E-14,-0.589461803436,0.554625702070872
1.93986394141E-29,-5.33665828394E-31,5.68434188608E-14,-0.582554042339,0.558470187023516
2.53444999331E-29,-6.37506285252E-31,5.68434188608E-14,-0.575646281242,0.56234132069528
3.17244325837E-29,-8.58333683481E-31,5.68434188608E-14,-0.568738520145,0.566239287806416
5.59219594667E-29,-1.51184382797E-30,5.68434188608E-14,-0.561830759048,0.570164274357598
8.01194863498E-29,-2.16535397246E-30,5.68434188608E-14,-0.554922997952,0.57411646763822
3.65625846275E-29,-9.73853519118E-31,5.68434188608E-14,-0.548015236855,0.578096056237629
1.37251467134E-28,-3.64693671906E-30,5.68434188608E-14,-0.541107475758,0.582103230050689
2.37939480831E-28,-6.31999685391E-30,5.68434188608E-14,-0.534199774265,0.586138145352949
3.38628363338E-28,-8.99308005385E-30,5.68434188608E-14,-0.527292013168,0.590201064311747
1.78708395074E-28,-4.66637729905E-30,5.68434188608E-14,-0.520384252071,0.59429214610314
6.07221820745E-28,-1.58511252039E-29,5.68434188608E-14,-0.513476490974,0.598411585942725
1.03573524642E-27,-2.70358731088E-29,5.68434188608E-14,-0.506568729877,0.602559580399265
1.46424867209E-27,-3.82206210136E-29,5.68434188608E-14,-0.499660968781,0.606736327403471
8.81624533464E-28,-2.25937807383E-29,5.68434188608E-14,-0.492753207684,0.610942026259863
2.74625605244E-27,-7.04534836899E-29,5.68434188608E-14,-0.485845446587,0.615176877652657
4.61087952679E-27,-1.18312980159E-28,5.68434188608E-14,-0.478937715292,0.619441065197168
6.47551104577E-27,-1.66172683111E-28,5.68434188608E-14,-0.472029954195,0.623734829163224
4.39873344595E-27,-1.10732314564E-28,5.68434188608E-14,-0.465122193098,0.628058356104375
1.26917948945E-26,-3.20092884873E-28,5.68434188608E-14,-0.458214432001,0.632411852327882
2.0984856343E-26,-5.29453455182E-28,5.68434188608E-14,-0.451306670904,0.636795525571063
2.92778820125E-26,-7.38813122241E-28,5.68434188608E-14,-0.44439893961,0.641209565901232
2.22266950281E-26,-5.49990271033E-28,5.68434188608E-14,-0.437491178513,0.645654222033096
5.99101298205E-26,-1.48587959188E-27,5.68434188608E-14,-0.430583417416,0.650129687075465
9.75935646128E-26,-2.42176891272E-27,5.68434188608E-14,-0.423675656319,0.654636174585684
1.35276999405E-25,-3.35765823357E-27,5.68434188608E-14,-0.416767895222,0.65917389960141
1.13843299595E-25,-2.77051043248E-27,5.68434188608E-14,-0.409860163927,0.663743058869997
2.88703396811E-25,-7.04370856017E-27,5.68434188608E-14,-0.40295240283,0.668343909845204
4.63563494026E-25,-1.13169066879E-26,5.68434188608E-14,-0.396044641733,0.672976652422761
6.38423591242E-25,-1.55901048155E-26,5.68434188608E-14,-0.389136880636,0.677641507664882
5.91358054534E-25,-1.41604633586E-26,5.68434188608E-14,-0.382229119539,0.682338698166111
1.41947775322E-24,-3.40782582712E-26,5.68434188608E-14,-0.375321388245,0.687068427587246
2.2476010247E-24,-5.39961391159E-26,5.68434188608E-14,-0.368413627148,0.691830962430895
3.07572429618E-24,-7.39140199607E-26,5.68434188608E-14,-0.361505866051,0.696626509616876
3.11597696309E-24,-7.34468294283E-26,5.68434188608E-14,-0.354598104954,0.701455297976008
7.11624142556E-24,-1.68162847271E-25,5.68434188608E-14,-0.347690343857,0.70631755792529
1.11164886296E-23,-2.62878456477E-25,5.68434188608E-14,-0.340782612562,0.711213500283311
1.51167530921E-23,-3.5759447432E-25,5.68434188608E-14,-0.333874851465,0.716143400916742
1.66545249733E-23,-3.86564879017E-25,5.68434188608E-14,-0.326967090368,0.721107474017718
3.63497602932E-23,-8.45748305252E-25,5.68434188608E-14,-0.320059329271,0.726105956458667
5.60449956131E-23,-1.30493173149E-24,5.68434188608E-14,-0.313151568174,0.731139086753942
7.57402309329E-23,-1.76411515772E-24,5.68434188608E-14,-0.306243807077,0.736207105071197
9.0274271936E-23,-2.06401501046E-24,5.68434188608E-14,-0.299336075783,0.741310231149583
1.89030059898E-22,-4.3317112041E-24,5.68434188608E-14,-0.292428314686,0.746448752531218
2.8778584786E-22,-6.59940739773E-24,5.68434188608E-14,-0.285520553589,0.751622892471562
-7.81890597495E-24,2.22854918281E-25,5.68434188608E-14,-0.278612792492,0.756832897866878
4.96031483414E-22,-1.11752061989E-23,5.68434188608E-14,-0.271705031395,0.762079017324831
9.99879699029E-22,-2.25732181411E-23,5.68434188608E-14,-0.2647973001,0.767361478307451
1.50360172895E-21,-3.0812258404E-23,5.68434188608E-14,-0.257889539003,0.772680578460179
1.48233171348E-22,-3.06783464998E-24,5.68434188608E-14,-0.250981777906,0.778036548884916
2.76125084408E-21,-6.13172344119E-23,5.68434188608E-14,-0.244074016809,0.783429645154394
5.37426288011E-21,-1.1956650852E-22,5.68434188608E-14,-0.237166270614,0.7888601128573
7.98728055284E-21,-1.77815908282E-22,5.68434188608E-14,-0.230258509517,0.794328234551439
1.80110754945E-21,-3.83587481577E-23,5.68434188608E-14,-0.223350763321,0.799834247568108
1.55605645422E-20,-3.40691663589E-22,5.68434188608E-14,-0.216443002224,0.805378438394288
2.93200215349E-20,-6.4302457902E-22,5.68434188608E-14,-0.209535241127,0.810961059747806
4.30794488463E-20,-9.4535684227E-22,5.68434188608E-14,-0.202627494931,0.816582365848683
1.52127343486E-20,-3.23318737275E-22,5.68434188608E-14,-0.195719733834,0.822242649182792
8.86883184236E-20,-1.91508806235E-21,5.68434188608E-14,-0.188811987638,0.827942155422573
1.62164060998E-19,-3.50686082114E-21,5.68434188608E-14,-0.181904226542,0.83368118112195
2.35639803572E-19,-5.09863357993E-21,5.68434188608E-14,-0.174996465445,0.839459987881461
1.13333382813E-19,-2.38938564023E-21,5.68434188608E-14,-0.168088719249,0.845278838854142
5.10690977296E-19,-1.08790752646E-20,5.68434188608E-14,-0.161180958152,0.851138036804453
9.08048571778E-19,-1.93687648891E-20,5.68434188608E-14,-0.154273197055,0.857037848809018
1.30531000633E-18,-2.53991669306E-20,5.68434188608E-14,-0.147365450859,0.862978543532006
7.94236116845E-19,-1.65766176355E-20,5.68434188608E-14,-0.140457689762,0.868960430077609
2.96726782402E-18,-6.23773043211E-20,5.68434188608E-14,-0.133549943566,0.874983768076767
5.14030421878E-18,-1.08178089806E-19,5.68434188608E-14,-0.126642182469,0.881048870933737
7.31333826974E-18,-1.53978825892E-19,5.68434188608E-14,-0.119734428823,0.887156008500595
5.37444991778E-18,-1.10951644998E-19,5.68434188608E-14,-0.112826667726,0.893305485368677
1.73719557372E-17,-3.60478364335E-19,5.68434188608E-14,-0.10591891408,0.899497581707889
2.93694615566E-17,-6.10005083672E-19,5.68434188608E-14,-0.0990111604333,0.905732599598876
4.1366967376E-17,-8.59531803009E-19,5.68434188608E-14,-0.0921034067869,0.912010836558647
3.55617184286E-17,-7.25915115819E-19,5.68434188608E-14,-0.0851956531405,0.918332592167675
1.02316108553E-16,-2.09633073306E-18,5.68434188608E-14,-0.0782878920436,0.924698174972218
1.69070426676E-16,-3.46674487219E-18,5.68434188608E-14,-0.0713801383972,0.931107874988883
2.358247448E-16,-4.83715901132E-18,5.68434188608E-14,-0.0644723847508,0.937562004912966
2.31586751069E-16,-4.67385635727E-18,5.68434188608E-14,-0.0575646273792,0.944060876234615
6.05168780639E-16,-1.22462429036E-17,5.68434188608E-14,-0.0506568737328,0.950604792052677
9.78751011678E-16,-1.98186335336E-17,5.68434188608E-14,-0.0437491163611,0.957194071683261
1.35233304125E-15,-2.739102008E-17,5.68434188608E-14,-0.0368413627148,0.963829022441453
1.48915936798E-15,-2.97148965183E-17,5.68434188608E-14,-0.0299336072057,0.970509966278107
3.58756863248E-15,-7.17237171629E-17,5.68434188608E-14,-0.0230258516967,0.977237220206505
5.68597789697E-15,-1.13732537807E-16,5.68434188608E-14,-0.0161180961877,0.984011105232974
7.78438716147E-15,-1.55741358452E-16,5.68434188608E-14,-0.00921034067869,0.990831944588866
9.46788783622E-15,-1.86812219179E-16,5.68434188608E-14,-0.00230258516967,0.997700063746054
2.12708437606E-14,-4.20252036409E-16,5.68434188608E-14,0.00460517033935,1.00461579043246
3.3073799685E-14,-6.5369185364E-16,5.68434188608E-14,0.0115129258484,1.01157945464777
-6.78881155768E-15,1.34586292889E-16,5.68434188608E-14,0.0184206813574,1.01859138867897
5.9524614153E-14,-1.16155003066E-15,5.68434188608E-14,0.0253284368664,1.02565192711651
1.25838039864E-13,-2.4576863542E-15,5.68434188608E-14,0.0322361923754,1.03276140687005
1.92151447693E-13,-3.75382232825E-15,5.68434188608E-14,0.0391439460218,1.03992016524764
-1.37155694953E-15,3.35814687884E-17,5.68434188608E-14,0.0460517033935,1.0471285496568
3.69774470909E-13,-7.13760509401E-15,5.68434188608E-14,0.0529594570398,1.05438689628681
7.40920698924E-13,-1.43087955242E-14,5.68434188608E-14,0.0598672144115,1.06169555931538
1.11206692694E-12,-2.14799859543E-14,5.68434188608E-14,0.0667749717832,1.06905488359121
2.03238083664E-13,-3.86416880644E-15,5.68434188608E-14,0.0736827254295,1.07646521627115
2.26646498358E-12,-4.32846892622E-14,5.68434188608E-14,0.0805904790759,1.08392691491123
4.3296918835E-12,-8.2705209718E-14,5.68434188608E-14,0.0874982327223,1.09144033556308
6.39292100878E-12,-1.22125772692E-13,5.68434188608E-14,0.0944059938192,1.09900584493463
2.32338849612E-12,-4.39220865897E-14,5.68434188608E-14,0.101313747466,1.1066237877117
1.36795235368E-11,-2.58540722394E-13,5.68434188608E-14,0.108221501112,1.11429453553203
2.50356585775E-11,-4.73159358197E-13,5.68434188608E-14,0.115129254758,1.12201845442348
3.63917936181E-11,-6.87777994001E-13,5.68434188608E-14,0.122037008405,1.12979591295135
1.94283369404E-11,-3.64028953996E-13,5.68434188608E-14,0.128944769502,1.13762729070878
8.11031794551E-11,-1.51731936815E-12,5.68434188608E-14,0.135852515697,1.14551293595893
1.42778155013E-10,-2.67061227015E-12,5.68434188608E-14,0.142760276794,1.15345325900727
2.0445313057E-10,-3.82390517215E-12,5.68434188608E-14,0.149668037891,1.16144862179207
1.41692150541E-10,-2.62997601373E-12,5.68434188608E-14,0.156575784087,1.16949938840417
4.70981504775E-10,-8.72441572841E-12,5.68434188608E-14,0.163483545184,1.17760597773831
8.0027085901E-10,-1.48188554431E-11,5.68434188608E-14,0.170391306281,1.18576875931272
1.12950560503E-09,-1.93074573342E-11,5.68434188608E-14,0.177299052477,1.19398810484212
9.48735608942E-10,-1.74438871196E-11,5.68434188608E-14,0.184206813574,1.20226444199268
2.67023990925E-09,-4.89881767314E-11,5.68434188608E-14,0.19111455977,1.21059812998103
4.39174792314E-09,-8.05325343894E-11,5.68434188608E-14,0.198022320867,1.21898960242277
6.11325593703E-09,-1.12076892047E-10,5.68434188608E-14,0.204930081964,1.22743924182182
5.9515399968E-09,-1.08412104236E-10,5.68434188608E-14,0.211837828159,1.23594743295452
1.472645289E-08,-2.67648400489E-10,5.68434188608E-14,0.218745589256,1.2445146185186
2.35013468543E-08,-4.26884353243E-10,5.68434188608E-14,0.225653335452,1.25314117035314
3.22748604632E-08,-5.43824772824E-10,5.68434188608E-14,0.232561096549,1.26182753731193
3.5278904021E-08,-6.36798788364E-10,5.68434188608E-14,0.239468857646,1.27057411534089
7.86876251027E-08,-1.41715270488E-09,5.68434188608E-14,0.246376603842,1.27938130273951
1.22096439824E-07,-2.19750830476E-09,5.68434188608E-14,0.253284364939,1.28824955776034
1.65498432635E-07,-2.77028506335E-09,5.68434188608E-14,0.260192126036,1.29717928464024
1.98203631531E-07,-3.54601261204E-09,5.68434188608E-14,0.267099887133,1.30617090948211
4.05581108541E-07,-7.24019808722E-09,5.68434188608E-14,0.274007618427,1.31522482214485
6.1295948025E-07,-1.09343995004E-08,5.68434188608E-14,0.280915379524,1.32434153278268
8.20305792266E-07,-1.36464762103E-08,5.68434188608E-14,0.287823140621,1.33352143749307
1.05536823918E-06,-1.87190745967E-08,5.68434188608E-14,0.294730901718,1.34276497431678
2.00704374753E-06,-3.55231104466E-08,5.68434188608E-14,0.301638662815,1.35207258433093
2.95871515004E-06,-5.23270737985E-08,5.68434188608E-14,0.30854639411,1.36144467109625
0.0000011443277407,-2.04701049435E-08,5.68434188608E-14,0.315454155207,1.37088176269216
5.31564649985E-06,-9.34979337045E-08,5.68434188608E-14,0.322361916304,1.38038426913722
0.000009486965259,-1.66525762466E-07,5.68434188608E-14,0.329269677401,1.38995264386589
0.0000136582840181,-2.39553591227E-07,5.68434188608E-14,0.336177438498,1.39958734345568
7.88832592666E-06,-1.39091637746E-07,5.68434188608E-14,0.343085169792,1.40928878564792
0.000025244512283,-4.40447367587E-07,5.68434188608E-14,0.349992930889,1.4190575170827
0.0000426006986394,-7.41803097428E-07,5.68434188608E-14,0.356900691986,1.42889396218611
0.0000599568849958,-1.04315882727E-06,5.68434188608E-14,0.363808453083,1.43879859032728
0.0000444649378488,-7.75618285687E-07,5.68434188608E-14,0.37071621418,1.44877187412885
0.00011256925255,-1.94869427842E-06,5.68434188608E-14,0.377623975277,1.45881428948953
0.000180673273428,-3.12176521012E-06,5.68434188608E-14,0.384531706572,1.46892627182985
0.000248769544121,-4.03808686164E-06,5.68434188608E-14,0.391439467669,1.47910839091937
0.000218745944456,-3.78034548757E-06,5.68434188608E-14,0.398347228765,1.48936108914479
0.000468992598077,-8.05753130889E-06,5.68434188608E-14,0.405254989862,1.49968485574069
0.000719239251699,-0.0000123347171302,5.68434188608E-14,0.412162750959,1.51008018332843
0.000969484825675,-0.0000166118844984,5.68434188608E-14,0.419070482254,1.52054752263015
0.000960924613635,-0.0000164668510896,5.68434188608E-14,0.425978243351,1.53108746343834
0.00181548652816,-0.0000309638549426,5.68434188608E-14,0.432886004448,1.54170046368769
0.00267004844268,-0.0000454608587957,5.68434188608E-14,0.439793765545,1.55238702980246
0.0035246103572,-0.0000599578626488,5.68434188608E-14,0.446701526642,1.56314767171731
0.00380025629419,-0.0000646127453585,5.68434188608E-14,0.453609257936,1.57398285599217
0.00649032442061,-0.000109917364106,5.68434188608E-14,0.460517019033,1.58489319314926
0.00918039254703,-0.000155221982853,5.68434188608E-14,0.46742478013,1.5958791572145
0.0118704606735,-0.0002005266016,5.68434188608E-14,0.474332541227,1.60694127240902
0.0135521333625,-0.000228715016783,5.68434188608E-14,0.481240302324,1.61808006658768
0.0212899302208,-0.000358114150235,5.68434188608E-14,0.488148033619,1.62929602270796
0.0290277604627,-0.00048751384196,5.68434188608E-14,0.495055794716,1.64058977274392
0.0367647733459,-0.000590430565815,5.68434188608E-14,0.501963555813,1.65196180738138
0.0435004602527,-0.000729000668463,5.68434188608E-14,0.50887131691,1.66341266926374
0.0636468719504,-0.00106359932016,5.68434188608E-14,0.515779078007,1.67494290479582
0.083793283648,-0.00139819797186,5.68434188608E-14,0.522686839104,1.68655306416994
0.103939695346,-0.00173279662356,5.68434188608E-14,0.529594600201,1.69824370139217
0.12522168174,-0.0020845161107,5.68434188608E-14,0.536502361298,1.71001537430878
0.172213856196,-0.00285973341903,5.68434188608E-14,0.54341006279,1.72186854200087
0.219206436134,-0.0036349574165,5.68434188608E-14,0.550317823887,1.73380397462766
0.266199016072,-0.00441018141397,5.68434188608E-14,0.557225584984,1.74582213979095
0.321762627867,-0.0053220974176,5.68434188608E-14,0.564133346081,1.75792361096576
0.41885999587,-0.00691323408073,5.68434188608E-14,0.571041107178,1.77010896560226
0.515957363873,-0.00850437074386,5.68434188608E-14,0.577948868275,1.78237878515334
0.558841557108,-0.00921546444428,5.68434188608E-14,0.584856629372,1.7947336551023
0.734328841751,-0.0120719481638,5.68434188608E-14,0.591764390469,1.80717416499082
0.909816126393,-0.0149284318833,5.68434188608E-14,0.598672151566,1.81970090844713
1.08530341104,-0.0177849156028,5.68434188608E-14,0.605579912663,1.83231448321425
1.20809384522,-0.0197927020832,5.68434188608E-14,0.612487614155,1.84501538120644
1.4814920247,-0.0242121680094,5.68434188608E-14,0.619395375252,1.85780442766419
1.75489020419,-0.0286316339355,5.68434188608E-14,0.626303136349,1.87068212363184
2.02828838367,-0.0330510998617,5.68434188608E-14,0.633210897446,1.88364908359895
2.2719842961,-0.0369968382293,5.68434188608E-14,0.640118658543,1.89670592631453
2.6325892751,-0.0427822663808,5.68434188608E-14,0.64702641964,1.90985327481656
2.99319425411,-0.0485676945323,5.68434188608E-14,0.653934180737,1.9230917564617
3.35379923312,-0.0543531226837,5.68434188608E-14,0.660841941833,1.93642200295333
3.72124651696,-0.0602487178896,5.68434188608E-14,0.66774970293,1.94984465037938
4.11398439657,-0.0664935466051,5.68434188608E-14,0.674657464027,1.96336033923114
4.50672227618,-0.0727383753205,5.68434188608E-14,0.681565225124,1.9769697144415
4.89945676698,-0.0789831501515,5.68434188608E-14,0.688472926617,1.99067330676173
5.32587447667,-0.0857574647158,5.68434188608E-14,0.695380687714,2.00447200657838
5.6642987119,-0.0910711250444,5.68434188608E-14,0.702288448811,2.01836635449359
6.00272294712,-0.0963847853731,5.68434188608E-14,0.709196209908,2.03235701350885
6.34113262166,-0.101247054948,5.68434188608E-14,0.716103971004,2.04644465121934
6.71121510217,-0.107499749759,5.68434188608E-14,0.723011732101,2.06062993985392
6.91902411508,-0.110680574811,5.68434188608E-14,0.729919493198,2.07491355629498
7.126833128,-0.113861399862,5.68434188608E-14,0.736827254295,2.0892961821189
7.33464214091,-0.117042224914,5.68434188608E-14,0.743735015392,2.10377850362651
7.54883571626,-0.120310016176,5.68434188608E-14,0.750642776489,2.11836121187586
7.60055967875,-0.120985595709,5.68434188608E-14,0.757550477982,2.13304487557717
7.65228408755,-0.121661181071,5.68434188608E-14,0.764458239079,2.14783044879682
7.70400849635,-0.122336766433,5.68434188608E-14,0.771366000175,2.16271851079828
7.73832329348,-0.122734273285,5.68434188608E-14,0.778273761272,2.17770977200475
7.66470177151,-0.121426506223,5.68434188608E-14,0.785181522369,2.19280494775741
7.59108024954,-0.120118739161,5.68434188608E-14,0.792089283466,2.20800475835807
7.51745872758,-0.118810972099,5.68434188608E-14,0.798997044563,2.22330992910147
7.42105703344,-0.117154897251,5.68434188608E-14,0.80590480566,2.23872119030985
7.27851089287,-0.114779065554,5.68434188608E-14,0.812812566757,2.2542392773678
7.13596475231,-0.112403233856,5.68434188608E-14,0.819720327854,2.26986493075736
6.99341861174,-0.110027402158,5.68434188608E-14,0.826628088951,2.28559889609335
6.83732324675,-0.107457520973,5.68434188608E-14,0.833535790443,2.3014417869815
6.67349083337,-0.104773722783,5.68434188608E-14,0.84044355154,2.31739463281321
6.50965841999,-0.102089924594,5.68434188608E-14,0.847351312637,2.33345805858292
6.34582600662,-0.0994061264046,5.68434188608E-14,0.854259073734,2.34963283079479
6.17979801618,-0.096708483147,5.68434188608E-14,0.861166834831,2.36591972126615
6.02028213476,-0.0941188813566,5.68434188608E-14,0.868074595928,2.3823195071643
5.86076625334,-0.0915292795661,5.68434188608E-14,0.874982357025,2.39883297104361
5.69278402795,-0.088803280848,5.68434188608E-14,0.881890118122,2.41546090088287
5.54641879237,-0.0864424409232,5.68434188608E-14,0.888797879219,2.43220409012288
5.40005355679,-0.0840816009984,5.68434188608E-14,0.895705640316,2.44906333770431
5.25368958415,-0.0817207814444,5.68434188608E-14,0.902613341808,2.46603930111755
5.10044137653,-0.0792505064841,5.68434188608E-14,0.909521102905,2.48313308337535
4.96846946362,-0.0771335651565,5.68434188608E-14,0.916428864002,2.50034535417132
4.83649755071,-0.0750166238288,5.68434188608E-14,0.923336625099,2.51767693482947
4.7045256378,-0.0728996825012,5.68434188608E-14,0.930244386196,2.53512865236696
4.56759448632,-0.0707052842164,5.68434188608E-14,0.937152147293,2.55270133953355
4.44905349292,-0.068813524658,5.68434188608E-14,0.94405990839,2.57039583485136
4.33051249953,-0.0669217650996,5.68434188608E-14,0.950967669487,2.58821298265487
4.21197150613,-0.0650300055412,5.68434188608E-14,0.957875430584,2.60615363313123
4.09012139583,-0.0630879758417,5.68434188608E-14,0.964783191681,2.62421864236077
3.98370810088,-0.0613980351964,5.68434188608E-14,0.971690893173,2.64240871485715
3.87729388772,-0.059708079969,5.68434188608E-14,0.97859865427,2.66072503251981
3.77087967456,-0.0580181247417,5.68434188608E-14,0.985506415367,2.67916831293839
3.66251760095,-0.0563000826497,5.68434188608E-14,0.992414176464,2.69773943617742
3.56699548681,-0.0547901717481,5.68434188608E-14,0.999321937561,2.71643928840175
3.47147254844,-0.0532802478181,5.68434188608E-14,1.00622975826,2.73526892494632
3.37595125852,-0.0517703499451,5.68434188608E-14,1.01313745975,2.75422875520751
3.27959820069,-0.0502503111683,5.68434188608E-14,1.02004516125,2.77332000773439
3.19385288178,-0.0489009779774,5.68434188608E-14,1.02695298195,2.79254392633915
3.10810904259,-0.0475516680721,5.68434188608E-14,1.03386068344,2.81190076484137
3.02236372367,-0.0462023348811,5.68434188608E-14,1.04076850414,2.83139211501993
2.93669608729,-0.0448572845286,5.68434188608E-14,1.04767620564,2.851018234226
2.8597275849,-0.0436512212797,5.68434188608E-14,1.05458402634,2.8707807363255
2.78276041077,-0.042445178844,5.68434188608E-14,1.06149172783,2.89067988224911
2.70579190838,-0.0412391155952,5.68434188608E-14,1.06839954853,2.91071730837152
2.62963168373,-0.0400487495447,5.68434188608E-14,1.07530725002,2.93089327922459
2.56054280519,-0.0389705556924,5.68434188608E-14,1.08221495152,2.95120910216313
2.49145273434,-0.0378923432332,5.68434188608E-14,1.08912277222,2.97166610078117
2.4223638558,-0.0368141493809,5.68434188608E-14,1.09603047371,2.99226454517905
2.35466092087,-0.0357605344571,5.68434188608E-14,1.10293829441,3.01300612923715
2.29264382564,-0.0347964582923,5.68434188608E-14,1.1098459959,3.03389112678355
2.23062566015,-0.03383236549,5.68434188608E-14,1.1167538166,3.0549212552629
2.16861143167,-0.0329683259494,5.68434188608E-14,1.1236615181,3.07609679234336
2.10843084402,-0.0319356274758,5.68434188608E-14,1.1305693388,3.09741947930031
2.05276166079,-0.0310734372669,5.68434188608E-14,1.13747704029,3.11888959766404
1.99709151685,-0.0302112321789,5.68434188608E-14,1.14438486099,3.14050891299567
1.94142483701,-0.029438333447,5.68434188608E-14,1.15129256248,3.16227771071099
1.88793918679,-0.0285233761104,5.68434188608E-14,1.15820026398,3.18419740137618
1.83796730848,-0.0277521586127,5.68434188608E-14,1.16510808468,3.2062694130787
1.78799629255,-0.026980954424,5.68434188608E-14,1.17201578617,3.22849403724242
1.73535123699,-0.026168648524,5.68434188608E-14,1.17892360687,3.25087310147402
1.69049507991,-0.0254787163046,5.68434188608E-14,1.18583130836,3.27340690121945
1.64563814874,-0.0247887721787,5.68434188608E-14,1.19273912907,3.29609728954291
1.60078199166,-0.0240988399593,5.68434188608E-14,1.19964683056,3.31894456593469
1.5539560688,-0.0233789398519,5.68434188608E-14,1.20655465126,3.34195060923705
1.51369121509,-0.0227616169686,5.68434188608E-14,1.21346235275,3.36511572317321
1.4734256665,-0.0221442834318,5.68434188608E-14,1.22037017345,3.38844181268955
1.43316081279,-0.0215269605484,5.68434188608E-14,1.22727787495,3.41192918576864
1.39151473263,-0.020888904725,5.68434188608E-14,1.23418557644,3.43557936423387
1.35537062201,-0.0203364564653,5.68434188608E-14,1.24109339714,3.4593938890179
1.31922713513,-0.0197840177394,5.68434188608E-14,1.24800109863,3.48337307451743
1.2830830245,-0.0192315694798,5.68434188608E-14,1.25490891933,3.50751889262272
1.24604648772,-0.0186659966213,5.68434188608E-14,1.26181662083,3.53183166213951
1.21360190554,-0.0181715427998,5.68434188608E-14,1.26872444153,3.55631338231941
1.18115788327,-0.0176770975112,5.68434188608E-14,1.27563214302,3.58096437640246
1.14871330109,-0.0171826436897,5.68434188608E-14,1.28253996372,3.60578667152401
1.11577899639,-0.0166812843608,5.68434188608E-14,1.28944766521,3.63078059538527
1.08665581007,-0.0162386827885,5.68434188608E-14,1.29635536671,3.65594776753288
1.05753212116,-0.015796073578,5.68434188608E-14,1.30326318741,3.68128982763063
1.02840893484,-0.0153534720057,5.68434188608E-14,1.3101708889,3.7068071102779
0.999124651445,-0.0149089955292,5.68434188608E-14,1.3170787096,3.73250171384791
0.97298235317,-0.0145127490818,5.68434188608E-14,1.32398641109,3.75837397755798
0.946839603746,-0.0141164957963,5.68434188608E-14,1.3308942318,3.78442602901049
0.920697305472,-0.013720249349,5.68434188608E-14,1.33780193329,3.8106582120663
0.894661210922,-0.0133261872052,5.68434188608E-14,1.34470975399,3.83707268392495
0.871194718839,-0.0129713959424,5.68434188608E-14,1.35161745548,3.86366979330735
0.847727821784,-0.0126165985567,5.68434188608E-14,1.35852527618,3.89045172738458
0.8242613297,-0.0122618072939,5.68434188608E-14,1.36543297768,3.91741883976793
0.801115683012,-0.0119124290706,5.68434188608E-14,1.37234067917,3.94457287774446
0.780050725209,-0.0115947116089,5.68434188608E-14,1.37924849987,3.97191561054154
0.758986130927,-0.01127699963,5.68434188608E-14,1.38615620136,3.99944739913492
0.737921173125,-0.0109592821682,5.68434188608E-14,1.39306402206,4.02717050755752
0.717346691863,-0.0106495043396,5.68434188608E-14,1.39997172356,4.05508530184729
0.698437821375,-0.0103649586073,5.68434188608E-14,1.40687954426,4.08319407745222
0.6795292772,-0.0100804177855,5.68434188608E-14,1.41378724575,4.11149720550151
0.660620406711,-0.0097958720532,5.68434188608E-14,1.42069506645,4.13999701345797
0.642333281987,-0.0095211962168,5.68434188608E-14,1.42760276794,4.16869387757292
0.625359793598,-0.00926633030242,5.68434188608E-14,1.43451058865,4.19759015772938
0.608386598122,-0.00901146878629,5.68434188608E-14,1.44141829014,4.2266862353292
0.590396768276,-0.00874135133138,5.68434188608E-14,1.44832599163,4.25598399572793
0.575160585769,-0.00851304525984,5.68434188608E-14,1.45523381233,4.2854853477857
0.559924666195,-0.0082847431282,5.68434188608E-14,1.46214151382,4.31519068097608
0.544688483688,-0.00805643705666,5.68434188608E-14,1.46904933453,4.34510243811347
0.528686191402,-0.00781669778486,5.68434188608E-14,1.47595703602,4.37522101400295
0.515009487165,-0.00761216298604,5.68434188608E-14,1.48286485672,4.40554888544095
0.50133301895,-0.00740763171691,5.68434188608E-14,1.48977255821,4.43608645281268
0.487656314713,-0.00720309691809,5.68434188608E-14,1.49668037891,4.46683622732652
0.473423168317,-0.00699031220921,5.68434188608E-14,1.50358808041,4.49779861498255
0.461146318647,-0.00680705599327,5.68434188608E-14,1.51049590111,4.52897616183393
0.44886968084,-0.0066238029398,5.68434188608E-14,1.5174036026,4.56036927952785
0.436593043033,-0.00644054988633,5.68434188608E-14,1.52431130409,4.59198000221754
0.423934281121,-0.00625168155071,5.68434188608E-14,1.53121912479,4.62381038946139
0.412914187181,-0.00608747775497,5.68434188608E-14,1.53812682629,4.65586086152721
0.401893903061,-0.00592327112549,5.68434188608E-14,1.54503464699,4.68813405394188
0.39087380912,-0.00575906732974,5.68434188608E-14,1.55194234848,4.72063039281876
0.379616447748,-0.00559142716569,5.68434188608E-14,1.55885016918,4.7533525504427
0.3697242976,-0.00544427958308,5.68434188608E-14,1.56575787067,4.78630095880798
0.359831976739,-0.00529712946108,5.68434188608E-14,1.57266569138,4.81947832742287
0.349940251453,-0.00516559766086,5.68434188608E-14,1.57957339287,4.85288509419526
0.339929769792,-0.00500118466801,5.68434188608E-14,1.58648109436,4.88652342380295
0.331049955469,-0.00486930802326,5.68434188608E-14,1.59338891506,4.9203955079106
0.322170294385,-0.00473743365432,5.68434188608E-14,1.60029661655,4.95450179369373
0.313290480062,-0.00460555700957,5.68434188608E-14,1.60720443726,4.98884508587849
0.304390168994,-0.00447348256616,5.68434188608E-14,1.61411213875,5.02342583776178
0.296419222531,-0.00435528484009,5.68434188608E-14,1.62101995945,5.05824689308639
0.288448413624,-0.00423708915379,5.68434188608E-14,1.62792766094,5.09330871155603
0.280477467161,-0.00411889142772,5.68434188608E-14,1.63483548164,5.1286141764237
0.272564631367,-0.00400165986753,5.68434188608E-14,1.64174318314,5.16416375383986
0.265409526676,-0.00389571399223,5.68434188608E-14,1.64865100384,5.19996036706465
0.258254545462,-0.00378976994526,5.68434188608E-14,1.65555870533,5.23600448873229
0.251099564247,-0.00368382589829,5.68434188608E-14,1.66246640682,5.27229845436317
0.244065153743,-0.00357976870781,5.68434188608E-14,1.66937422752,5.3088446286467
0.237642500964,-0.00348479945942,5.68434188608E-14,1.67628192902,5.34564349411488
0.231219737346,-0.0033898285721,5.68434188608E-14,1.68318974972,5.38269807675747
0.224797084566,-0.0032948593237,5.68434188608E-14,1.69009745121,5.42000886581802
0.218544292843,-0.00320249876519,5.68434188608E-14,1.69700527191,5.45757892949007
0.212779010281,-0.00311736152442,5.68434188608E-14,1.7039129734,5.49540876376943
0.207013628225,-0.0030322228144,5.68434188608E-14,1.71082079411,5.53350147958781
0.201248345662,-0.00294708557362,5.68434188608E-14,1.7177284956,5.57185757973072
0.195690858469,-0.00286510855454,5.68434188608E-14,1.7246363163,5.61048021840615
0.190515666831,-0.00278878045405,5.68434188608E-14,1.73154401779,5.64936990550587
0.185340475194,-0.00271245235356,5.68434188608E-14,1.73845171928,5.68852916093198
0.179871759079,-0.00263179974618,5.68434188608E-14,1.74535953999,5.72796053611567
0.175226256921,-0.00256336490813,5.68434188608E-14,1.75226724148,5.76766455151141
0.170580674594,-0.00249492888906,5.68434188608E-14,1.75917506218,5.80764447217278
0.165935172436,-0.00242649405101,5.68434188608E-14,1.76608276367,5.84790082591025
0.1610707673,-0.0023548450147,5.68434188608E-14,1.77299058437,5.88843692314118
0.156900740566,-0.00229348358358,5.68434188608E-14,1.77989828587,5.92925329907791
0.152730641868,-0.00223212109352,5.68434188608E-14,1.78680610657,5.97035331007217
0.148560615133,-0.00217075966239,5.68434188608E-14,1.79371380806,6.01173749878061
0.14423416445,-0.00210711102532,5.68434188608E-14,1.80062150955,6.05340854673944
0.140490881012,-0.00205208778769,5.68434188608E-14,1.80752933025,6.09536916897536
0.136747662173,-0.00199706549959,5.68434188608E-14,1.81443703175,6.13761991950923
0.133004378735,-0.00194204226196,5.68434188608E-14,1.82134485245,6.18016427264213
0.129156675266,-0.00188550104659,5.68434188608E-14,1.82825255394,6.22300279010084
0.125796520762,-0.00183615946691,5.68434188608E-14,1.83516037464,6.26613899464285
0.122436424244,-0.00178681873873,5.68434188608E-14,1.84206807613,6.30957345574755
0.11907626974,-0.00173747715905,5.68434188608E-14,1.84897589684,6.35330974524244
0.115654621722,-0.00168725107705,5.68434188608E-14,1.85588359833,6.39734844040253
0.112638382599,-0.00164300222606,5.68434188608E-14,1.86279141903,6.44169316274311
0.109622195529,-0.00159875413868,5.68434188608E-14,1.86969912052,6.4863444976983
0.106606008458,-0.00155450605129,5.68434188608E-14,1.87660682201,6.53130533850279
0.10356346506,-0.00150989042405,5.68434188608E-14,1.88351464272,6.57657861459153
0.100855989499,-0.00147020736126,5.68434188608E-14,1.89042234421,6.62216492352622
0.0981484672131,-0.00143052361364,5.68434188608E-14,1.89733016491,6.66806801408992
0.0954410973904,-0.00139505276556,5.68434188608E-14,1.9042378664,6.71428849229014
0.0927358279416,-0.00135121066452,5.68434188608E-14,1.9111456871,6.76083015899455
0.090305466998,-0.00131562005457,5.68434188608E-14,1.9180533886,6.80769362870915
0.0878750641126,-0.00128002883042,5.68434188608E-14,1.9249612093,6.85488275504129
0.085444703169,-0.00124443822048,5.68434188608E-14,1.93186891079,6.9023981610442
0.0830397375349,-0.00120923847819,5.68434188608E-14,1.93877673149,6.95024375407187
0.0808581253411,-0.00117731683339,5.68434188608E-14,1.94568443298,6.99842016577651
0.0786765131472,-0.00114539518859,5.68434188608E-14,1.95259213448,7.0469305178747
0.0764948633043,-0.0011134729929,5.68434188608E-14,1.95949995518,7.09577797085928
0.0743570180315,-0.00108220988395,5.68434188608E-14,1.96640765667,7.14496316967889
0.0723986617005,-0.00105357726996,5.68434188608E-14,1.97331547737,7.1944901590003
0.0704403391651,-0.00102494515009,5.68434188608E-14,1.98022317886,7.24435959267331
0.0684819828341,-0.000996312536096,5.68434188608E-14,1.98713099957,7.29457557170461
0.0665817392507,-0.000968546815207,5.68434188608E-14,1.99403870106,7.34513875889457
0.0648238223638,-0.000942863794802,5.68434188608E-14,2.00094652176,7.3960533122991
0.0630659358135,-0.000917181217612,5.68434188608E-14,2.00785422325,7.44731990408648
0.0613081200437,-0.000894197846431,5.68434188608E-14,2.01476192474,7.4989418561346
0.0596191620735,-0.000866840293044,5.68434188608E-14,2.02166962624,7.55092163173937
0.0580411417628,-0.000843801722116,5.68434188608E-14,2.02857756615,7.60326352381466
0.0564631759154,-0.000820763946334,5.68434188608E-14,2.03548526764,7.6559664169481
0.0548007852877,-0.00079649489591,5.68434188608E-14,2.04239296913,7.70903462622978
0.0533843248356,-0.000775828815181,5.68434188608E-14,2.04930067062,7.76247068389049
0.0519678154945,-0.000755162021163,5.68434188608E-14,2.05620861053,7.81627900327047
0.0505513550424,-0.000734495940433,5.68434188608E-14,2.06311631203,7.87045843770919
0.0490727010329,-0.000712924635052,5.68434188608E-14,2.07002401352,7.92501342303286
0.0478012170215,-0.000694385455004,5.68434188608E-14,2.07693171501,7.97994656249422
0.046529689125,-0.000675845635078,5.68434188608E-14,2.08383965492,8.03526239307906
0.0452582051137,-0.00065730645503,5.68434188608E-14,2.09074735641,8.09095973592074
0.0439430951259,-0.000638133961497,5.68434188608E-14,2.09765505791,8.14704315136372
0.0428017475448,-0.000621502234439,5.68434188608E-14,2.1045627594,8.20351531535158
0.0416603999637,-0.000604870507381,5.68434188608E-14,2.11147046089,8.26037892262092
0.0405190129891,-0.00058823820628,5.68434188608E-14,2.1183784008,8.3176386695969
0.0393494560458,-0.000571198608218,5.68434188608E-14,2.12528610229,8.37529333598499
0.0383249259831,-0.000556277640353,5.68434188608E-14,2.13219380379,8.4333476423899
0.0373003959204,-0.000541356672488,5.68434188608E-14,2.13910150528,8.49180435879356
0.0362758304962,-0.000526435189628,5.68434188608E-14,2.14600944519,8.55066831328147
0.0352358109197,-0.000511291979288,5.68434188608E-14,2.15291714668,8.60993825137093
0.0343161422536,-0.000497905394396,5.68434188608E-14,2.15982484818,8.66961902592061
0.0333964735876,-0.000484518809504,5.68434188608E-14,2.16673254967,8.72971348451718
0.0324768049215,-0.000471132224612,5.68434188608E-14,2.17364025116,8.79022449474574
0.0315520212915,-0.000457674671307,5.68434188608E-14,2.18054819107,8.85115705427432
0.0307264814549,-0.000445664346946,5.68434188608E-14,2.18745589256,8.91250986453502
0.0299009416183,-0.000433654022586,5.68434188608E-14,2.19436359406,8.97428794892633
0.0290754017817,-0.000421643698225,5.68434188608E-14,2.20127129555,9.03649425510518
0.0282531938984,-0.000409685284935,5.68434188608E-14,2.20817923546,9.099133920845
0.0275121479947,-0.000398909445112,5.68434188608E-14,2.21508693695,9.16220561119679
0.0267711020909,-0.000388133605289,5.68434188608E-14,2.22199463844,9.22571449020394
0.0260300561872,-0.000377357765465,5.68434188608E-14,2.22890233994,9.28966358838266
0.0252991348804,-0.000366732483076,5.68434188608E-14,2.23581004143,9.35405595697683
0.0246339125757,-0.000357063665817,5.68434188608E-14,2.24271798134,9.41889691431221
0.0239687132302,-0.000347395182264,5.68434188608E-14,2.24962568283,9.48418507852682
0.0233035138848,-0.000337726698712,5.68434188608E-14,2.25653338432,9.54992579513959
0.0226537849088,-0.000328286311558,5.68434188608E-14,2.26344108582,9.61612220116552
0.022056648187,-0.000319610884409,5.68434188608E-14,2.27034902573,9.6827797636438
0.0214595320745,-0.000310935756681,5.68434188608E-14,2.27725672722,9.74989706209328
0.0208624159621,-0.000302260628952,5.68434188608E-14,2.28416442871,9.81747959179464
0.0202849174942,-0.000293873513736,5.68434188608E-14,2.2910721302,9.88553057755166
0.0197488976707,-0.000286089237097,5.68434188608E-14,2.29798007011,9.95405563976689
0.0192128963473,-0.000278305229123,5.68434188608E-14,2.30488777161,10.0230533181646
0.0186447878223,-0.000270055051999,5.68434188608E-14,2.3117954731,10.0925292617832
0.0181636466636,-0.000263070477648,5.68434188608E-14,2.31870317459,10.1624867858732
0.0176825055049,-0.000256085903296,5.68434188608E-14,2.32561087608,10.2329292285648
0.0172013477397,-0.000249101087872,5.68434188608E-14,2.33251881599,10.3038624077736
0.0166960033869,-0.000241765451731,5.68434188608E-14,2.33942651749,10.3752848119066
0.0162641067255,-0.000235498079584,5.68434188608E-14,2.34633421898,10.4472022885215
0.015832210064,-0.000229230707437,5.68434188608E-14,2.35324192047,10.5196182693737
0.0154002984957,-0.000222963118973,5.68434188608E-14,2.36014986038,10.5925387353754
0.0149508189789,-0.00021644104687,5.68434188608E-14,2.36705756187,10.6659621324777
0.014563127162,-0.000210817120479,5.68434188608E-14,2.37396526337,10.7398944723853
0.0141754353451,-0.000205193194089,5.68434188608E-14,2.38087296486,10.8143392826789
0.0137877596885,-0.000200173177023,5.68434188608E-14,2.38778066635,10.8893001157131
0.0133879760596,-0.00019377070101,5.68434188608E-14,2.39468860626,10.964783162582
0.0130399644147,-0.000188724074637,5.68434188608E-14,2.40159630775,11.0407868146242
0.0126919527698,-0.000183677448264,5.68434188608E-14,2.40850400925,11.1173172948085
0.0123439552363,-0.000179171345679,5.68434188608E-14,2.41541171074,11.1943782546823
0.0119884297535,-0.000173476011728,5.68434188608E-14,2.42231965065,11.2719760589018
0.0116760370901,-0.000168947338235,5.68434188608E-14,2.42922735214,11.3501090537368
0.0113636444267,-0.000164418664741,5.68434188608E-14,2.43613505363,11.4287836363865
0.0110512639897,-0.000160373799412,5.68434188608E-14,2.44304275513,11.5080035610441
0.0107351332647,-0.000155307924963,5.68434188608E-14,2.44995045662,11.5877726075801
0.0104547045125,-0.000151243845,5.68434188608E-14,2.45685839653,11.6680973643184
0.010174285439,-0.000147179905303,5.68434188608E-14,2.46376609802,11.748976119413
0.00989386636542,-0.000143115965606,5.68434188608E-14,2.47067379951,11.8304154948745
0.00961279410743,-0.000139043172103,5.68434188608E-14,2.47758150101,11.9124193768264
0.00936106718935,-0.000135396086203,5.68434188608E-14,2.48448944092,11.9949945378182
0.0091093489593,-0.000131749126179,5.68434188608E-14,2.49139714241,12.0781392181627
0.00885763072925,-0.000128102166154,5.68434188608E-14,2.4983048439,12.1618602253949
0.0086077410735,-0.000124482325119,5.68434188608E-14,2.50521254539,12.2461615543907
0.0083817783557,-0.000121209402477,5.68434188608E-14,2.51212048531,12.3310501678089
0.0081558234367,-0.000117936592795,5.68434188608E-14,2.5190281868,12.4165242562949
0.0079298685177,-0.000114663783114,5.68434188608E-14,2.52593588829,12.5025908182283
0.00770772359747,-0.00011144674595,5.68434188608E-14,2.53284358978,12.5892539604067
0.00750489510057,-0.000108509660541,5.68434188608E-14,2.53975129128,12.6765178182212
0.00730205960307,-0.000105572473759,5.68434188608E-14,2.54665923119,12.7643895986332
0.00709923110617,-0.00010263538835,5.68434188608E-14,2.55356693268,12.8528674290836
0.00690176914581,-0.0000997765722839,5.68434188608E-14,2.56047463417,12.9419585537634
0.006719700189,-0.0000971407357174,5.68434188608E-14,2.56738233566,13.0316672237917
0.00653762494809,-0.0000945048081753,5.68434188608E-14,2.57429027557,13.1220008483021
0.00635555599128,-0.0000918689716088,5.68434188608E-14,2.58119797707,13.2129575022762
0.00618005090524,-0.0000893286914673,5.68434188608E-14,2.58810567856,13.304544632597
0.00601661671868,-0.0000869631766238,5.68434188608E-14,2.59501338005,13.3967666096157
0.00585318253212,-0.0000845976617804,5.68434188608E-14,2.60192108154,13.4896278338451
0.00568047591172,-0.0000820979710818,5.68434188608E-14,2.60882902145,13.5831359747914
0.00553376916163,-0.00007997502849,5.68434188608E-14,2.61573672295,13.677289039787
0.00538706241154,-0.0000778520858981,5.68434188608E-14,2.62264442444,13.7720947374142
0.00524035566145,-0.0000757291433063,5.68434188608E-14,2.62955212593,13.8675575916078
0.0050867329813,-0.0000735061865023,5.68434188608E-14,2.63646006584,13.9636854867454
0.00495504171641,-0.0000716009221036,5.68434188608E-14,2.64336776733,14.0604763741915
0.00482335045151,-0.0000696956577048,5.68434188608E-14,2.65027546883,14.1579381789165
0.00469166448771,-0.0000679954838891,5.68434188608E-14,2.65718317032,14.2560755511773
0.00455502769761,-0.0000658137408057,5.68434188608E-14,2.66409087181,14.3548931738892
0.00443681088441,-0.0000641037551901,5.68434188608E-14,2.67099881172,14.4543992085039
0.0043185981513,-0.0000623938285925,5.68434188608E-14,2.67790651321,14.5545915343923
0.0042003854182,-0.0000606839019948,5.68434188608E-14,2.68481421471,14.6554783550252
0.00407887270359,-0.0000589263368753,5.68434188608E-14,2.6917219162,14.7570644840796
0.00397275536062,-0.000057391652274,5.68434188608E-14,2.69862985611,14.8593583118061
0.00386664168015,-0.0000558570206404,5.68434188608E-14,2.7055375576,14.9623576581639
0.00376052799968,-0.0000543223890068,5.68434188608E-14,2.71244525909,15.0660709563039
0.00365247012205,-0.0000527597454954,5.68434188608E-14,2.71935296059,15.1705031552165
0.00355721387011,-0.0000513823785202,5.68434188608E-14,2.7262609005,15.2756628797646
0.00346196090582,-0.000050005059083,5.68434188608E-14,2.73316860199,15.3815478889811
0.00336670794153,-0.0000486277396458,5.68434188608E-14,2.74007630348,15.488166852283
0.0032706237191,-0.0000472385117739,5.68434188608E-14,2.74698400497,15.595524857157
0.00318511991262,-0.0000460023667013,5.68434188608E-14,2.75389170647,15.7036270265118
0.00309961315498,-0.0000447661789633,5.68434188608E-14,2.76079964638,15.8124822883063
0.00301411286331,-0.0000436617200729,5.68434188608E-14,2.76770734787,15.9220883228209
0.00292867998891,-0.0000422950753158,5.68434188608E-14,2.77461504936,16.0324541041345
0.00285192744704,-0.0000411856245171,5.68434188608E-14,2.78152275085,16.1435848985191
0.00277517225607,-0.0000400761354258,5.68434188608E-14,2.78843069077,16.2554898845465
0.00269841971421,-0.0000389666846271,5.68434188608E-14,2.79533839226,16.368166677023
0.00262247039657,-0.0000378689523728,5.68434188608E-14,2.80224609375,16.4816245016094
0.00255357350691,-0.0000368732030679,5.68434188608E-14,2.80915379524,16.5958687721194
0.00248467661724,-0.000035877453763,5.68434188608E-14,2.81606149673,16.7109049398932
0.00241577734961,-0.0000348816700899,5.68434188608E-14,2.82296943665,16.8267425060571
0.00234826256919,-0.0000339059994266,5.68434188608E-14,2.82987713814,16.9433790015965
0.00228641727133,-0.0000330122915477,5.68434188608E-14,2.83678483963,17.0608239763818
0.00222457197347,-0.0000321185836688,5.68434188608E-14,2.84369254112,17.1790830344796
0.00216272454102,-0.0000312248449436,5.68434188608E-14,2.85060048103,17.2981659430299
0.00210271331049,-0.0000303577399858,5.68434188608E-14,2.85750818253,17.4180701643645
0.00204719785741,-0.0000295556111366,5.68434188608E-14,2.86441588402,17.5388055153868
0.00199168240432,-0.0000287534822873,5.68434188608E-14,2.87132358551,17.6603777573419
0.00193616724702,-0.0000280358796002,5.68434188608E-14,2.87823152542,17.7827969310091
0.00188282875308,-0.0000271807749258,5.68434188608E-14,2.88513922691,17.906060427445
0.00183299527714,-0.0000264608355851,5.68434188608E-14,2.89204692841,18.0301783391238
0.00178316180119,-0.0000257408962444,5.68434188608E-14,2.8989546299,18.1551565881621
0.00173066196327,-0.0000249824424651,5.68434188608E-14,2.90586233139,18.2810011382674
0.00168592742212,-0.0000243362447206,5.68434188608E-14,2.9127702713,18.4077223830736
0.00164119442492,-0.0000236900692788,5.68434188608E-14,2.91967797279,18.5353176219531
0.00159646142772,-0.0000230438938369,5.68434188608E-14,2.92658567429,18.6637973020514
0.00154976426072,-0.00002236935669,5.68434188608E-14,2.93349337578,18.7931675536011
0.00150960828333,-0.0000217893637802,5.68434188608E-14,2.94040131569,18.9234390616126
0.00146945369186,-0.0000212093908881,5.68434188608E-14,2.94730901718,19.0546090497969
0.0014292991004,-0.000020629417996,5.68434188608E-14,2.95421671867,19.1866882577983
0.00138776661344,-0.0000200295598015,5.68434188608E-14,2.96112442017,19.3196829881712
0.00135172181964,-0.00001950900343,5.68434188608E-14,2.96803212166,19.4535995865777
0.00131567578176,-0.0000189884290916,5.68434188608E-14,2.97494006157,19.5884491135224
0.00127963098796,-0.0000184678727201,5.68434188608E-14,2.98184776306,19.7242286951516
0.00124269525647,-0.0000179344667943,5.68434188608E-14,2.98875546455,19.8609494485233
0.00121033966343,-0.0000174672370725,5.68434188608E-14,2.99566316605,19.9986178976776
0.00117798295364,-0.0000169999912244,5.68434188608E-14,3.00257110596,20.1372454123978
0.0011456273606,-0.0000165327615027,5.68434188608E-14,3.00947880745,20.276829038514
0.00111278242191,-0.0000160584853095,5.68434188608E-14,3.01638650894,20.4173802045435
0.00108373843715,-0.0000156391175121,5.68434188608E-14,3.02329421043,20.5589056171002
0.00105469445239,-0.0000152197497146,5.68434188608E-14,3.03020191193,20.7014120294925
0.00102564946518,-0.0000148003674426,5.68434188608E-14,3.03710985184,20.8449112110625
0.000996444902625,-0.0000143787017276,5.68434188608E-14,3.04401755333,20.9894001038244
0.000970373557167,-0.0000140022908494,5.68434188608E-14,3.05092525482,21.1348905379178
0.000944302211709,-0.0000136258799711,5.68434188608E-14,3.05783295631,21.2813894556415
0.000918229966402,-0.0000132494561011,5.68434188608E-14,3.06474089622,21.4289089564952
0.000892264674558,-0.000012874596342,5.68434188608E-14,3.07164859772,21.5774458968239
0.000868861718863,-0.000012536740754,5.68434188608E-14,3.07855629921,21.7270124377745
0.000845458763167,-0.000012198885166,5.68434188608E-14,3.0854640007,21.8776157163575
0.000822054999721,-0.0000118610179169,5.68434188608E-14,3.09237194061,22.0292681710562
0.000798971829291,-0.0000115277979989,5.68434188608E-14,3.09927964211,22.1819665701419
0.000777964157002,-0.0000112245470615,5.68434188608E-14,3.1061873436,22.335723415472
0.000756956484713,-0.0000109212961241,5.68434188608E-14,3.11309504509,22.49054604401
0.000735948812424,-0.0000106180451868,5.68434188608E-14,3.12000274658,22.6464418433542
0.000715429080028,-0.0000103218549473,5.68434188608E-14,3.12691068649,22.8034236891029
0.00069657153915,-0.0000100496631432,5.68434188608E-14,3.13381838799,22.9614882359577
0.000677713998272,-9.77747133898E-06,5.68434188608E-14,3.14072608948,23.1206484251178
0.000658856457395,-0.0000095052795348,5.68434188608E-14,3.14763379097,23.2809118513831
0.000640617884847,-9.24203878781E-06,5.68434188608E-14,3.15454173088,23.4422917510787
0.000623690416745,-8.99772381237E-06,5.68434188608E-14,3.16144943237,23.6047846849472
0.000606762948644,-8.75340883692E-06,5.68434188608E-14,3.16835713387,23.7684039574608
0.000588821451752,-0.0000084944598158,5.68434188608E-14,3.17526483536,23.9331573754896
0.000573626513271,-8.27516602348E-06,5.68434188608E-14,3.18217253685,24.099052800731
0.000558431050338,-8.05586466225E-06,5.68434188608E-14,3.18908047676,24.2661039346629
0.000543236111857,-7.83657086993E-06,5.68434188608E-14,3.19598817825,24.4343072171649
0.000527276781731,-7.60624644849E-06,5.68434188608E-14,3.20289587975,24.6036764202568
0.000513637042983,-7.40941074311E-06,5.68434188608E-14,3.20980358124,24.7742196251589
0.00049999683346,-7.21256824397E-06,5.68434188608E-14,3.21671152115,24.9459509174582
0.000486357094712,-7.01573253859E-06,5.68434188608E-14,3.22361922264,25.1188666372931
0.000472162059432,-6.81088584384E-06,5.68434188608E-14,3.23052692413,25.2929809422717
0.000459918347452,-6.63420729448E-06,5.68434188608E-14,3.23743462563,25.4683021407792
0.000447674635471,-6.45752874513E-06,5.68434188608E-14,3.24434232712,25.6448385980269
0.0004354305009,-6.28084409773E-06,5.68434188608E-14,3.25125026703,25.8226048945998
0.000422805819373,-6.09867112567E-06,5.68434188608E-14,3.25815796852,26.0015972420207
0.000411815248039,-5.94008523909E-06,5.68434188608E-14,3.26506567001,26.1818302954263
0.000400824676704,-5.78149935251E-06,5.68434188608E-14,3.27197337151,26.3633126551762
0.000389833726032,-5.62290799236E-06,5.68434188608E-14,3.27888131142,26.5460593095639
0.000378606642441,-5.46091242128E-06,5.68434188608E-14,3.28578901291,26.7300663642351
0.000368740958457,-5.31856587999E-06,5.68434188608E-14,3.2926967144,26.9153488849094
0.000358875274472,-5.17621933869E-06,5.68434188608E-14,3.29960441589,27.1019157126259
0.000349009635775,-5.04909393965E-06,5.68434188608E-14,3.3065123558,27.2897822561351
0.000339025928333,-4.88982746706E-06,5.68434188608E-14,3.3134200573,27.4789445119828
0.000330169991323,-4.76205694189E-06,5.68434188608E-14,3.32032775879,27.6694179674271
0.000321314054312,-4.63428641672E-06,5.68434188608E-14,3.32723546028,27.8612117114732
0.000312458117302,-4.50651589154E-06,5.68434188608E-14,3.33414316177,28.054334895853
0.000303581282448,-4.37844715173E-06,5.68434188608E-14,3.34105110168,28.2488034708135
0.000295631753664,-4.26375974421E-06,5.68434188608E-14,3.34795880318,28.4446132922105
0.00028768222488,-4.14907233669E-06,5.68434188608E-14,3.35486650467,28.6417803915575
0.000279732696096,-4.03438492917E-06,5.68434188608E-14,3.36177420616,28.8403141772667
0.000271840655522,-3.92053060192E-06,5.68434188608E-14,3.36868214607,29.0402310464524
0.000264704761057,-3.81758655676E-06,5.68434188608E-14,3.37558984756,29.2415267385743
0.000257568866591,-0.0000037146425116,5.68434188608E-14,3.38249754906,29.4442177351671
0.000250432972126,-3.61169846644E-06,5.68434188608E-14,3.38940525055,29.6483137073551
0.000243417374897,-3.51049337436E-06,5.68434188608E-14,3.39631295204,29.853824394182
0.000237011619173,-3.41808670852E-06,5.68434188608E-14,3.40322089195,30.0607667689919
0.000230606084535,-3.32568323198E-06,5.68434188608E-14,3.41012859344,30.2691364215197
0.000224200549898,-3.23327975544E-06,5.68434188608E-14,3.41703629494,30.4789504124968
0.000217964476615,-3.14332394787E-06,5.68434188608E-14,3.42394399643,30.6902187529111
0.000212214348529,-3.06037866633E-06,5.68434188608E-14,3.43085193634,30.90295889194
0.000206464418901,-2.97743624753E-06,5.68434188608E-14,3.43775963783,31.1171662957591
0.000200714489273,-2.89449382873E-06,5.68434188608E-14,3.44466733932,31.3328585027652
0.000195171854827,-2.81454464398E-06,5.68434188608E-14,3.45157504082,31.5500458053574
0.000190010430802,-2.74009448217E-06,5.68434188608E-14,3.45848274231,31.7687385663312
0.000184848828631,-2.66564175071E-06,5.68434188608E-14,3.46539068222,31.9889548480653
0.000179394740294,-2.58697030658E-06,5.68434188608E-14,3.47229838371,32.2106899574072
0.000174761588122,-2.52014272785E-06,5.68434188608E-14,3.47920608521,32.4339620494145
0.000170128435951,-2.45331514913E-06,5.68434188608E-14,3.4861137867,32.6587817772104
0.000165495123866,-2.38648526385E-06,5.68434188608E-14,3.49302172661,32.8851677092148
0.000160643724533,-0.0000023165099735,5.68434188608E-14,3.4999294281,33.1131150207903
0.000156484775772,-2.25652441921E-06,5.68434188608E-14,3.50683712959,33.3426423752993
0.000152325827011,-2.19653886492E-06,5.68434188608E-14,3.51374483109,33.5737607253262
0.000148166734704,-2.13655124023E-06,5.68434188608E-14,3.520652771,33.8064891585098
0.000143851767437,-2.07431606675E-06,5.68434188608E-14,3.52756047249,34.0408227153775
0.000140118489383,-2.02047195494E-06,5.68434188608E-14,3.53446817398,34.2767805821703
0.000136385211329,-1.96662784313E-06,5.68434188608E-14,3.54137587547,34.5143740179787
0.000132651933275,-1.91278373132E-06,5.68434188608E-14,3.54828357697,34.7536143602846
0.00012881430134,-1.85743518394E-06,5.68434188608E-14,3.55519151688,34.9945213675069
0.0001254631252,-1.80910364394E-06,5.68434188608E-14,3.56209921837,35.2370899058866
0.000122111949059,-1.76077210394E-06,5.68434188608E-14,3.56900691986,35.4813398359103
0.000118760905981,-1.71762007502E-06,5.68434188608E-14,3.57591462135,35.7272828123369
0.000115348087196,-1.66322251867E-06,5.68434188608E-14,3.58282256126,35.9749391478558
0.00011233990145,-1.61983908609E-06,5.68434188608E-14,3.58973026276,36.2243035648863
0.000109331715704,-0.0000015764556535,5.68434188608E-14,3.59663796425,36.4753964796108
0.000106323647247,-1.53770917515E-06,5.68434188608E-14,3.60354566574,36.7282298736716
0.000103289093789,-1.48931072192E-06,5.68434188608E-14,3.61045336723,36.9828158114007
0.000100588703963,-1.45036741714E-06,5.68434188608E-14,3.61736130714,37.2391753193188
0.0000978884073376,-1.41142545643E-06,5.68434188608E-14,3.62426900864,37.4973029343798
0.0000951882139728,-1.37663472572E-06,5.68434188608E-14,3.63117671013,37.7572197902342
0.0000924901540776,-0.0000013335758799,5.68434188608E-14,3.63808441162,38.0189382895849
0.0000900661509263,-1.29861941168E-06,5.68434188608E-14,3.64499235153,38.2824800480381
0.0000876422314363,-1.26366414993E-06,5.68434188608E-14,3.65190005302,38.5478394491078
0.0000852183119463,-1.22870888819E-06,5.68434188608E-14,3.65880775452,38.8150382196882
0.0000828197511228,-1.19412006382E-06,5.68434188608E-14,3.66571545601,39.0840891088038
0.0000806439191338,-0.000001162743323,5.68434188608E-14,3.6726231575,39.3550049550147
0.0000784680120462,-1.13136549921E-06,5.68434188608E-14,3.67953109741,39.6278081335458
0.0000762922677179,-1.10331585737E-06,5.68434188608E-14,3.6864387989,39.9024928305359
0.0000741599931166,-1.06924204705E-06,5.68434188608E-14,3.6933465004,40.1790815364085
0.0000722068572476,-1.04107744189E-06,5.68434188608E-14,3.70025420189,40.457587448216
0.0000702536539663,-1.01291186462E-06,5.68434188608E-14,3.7071621418,40.7380335684538
0.0000683005180973,-9.84747259452E-07,5.68434188608E-14,3.71406984329,41.0204139203777
0.0000664053083479,-9.57418394728E-07,5.68434188608E-14,3.72097754478,41.3047516240971
0.0000646520774503,-9.32137069041E-07,5.68434188608E-14,3.72788524628,41.5910602476364
0.0000628987860402,-9.06854870772E-07,5.68434188608E-14,3.73479318619,41.8793634366972
0.0000611456206263,-8.84239954942E-07,5.68434188608E-14,3.74170088768,42.1696550475019
0.0000594611365436,-8.57285017722E-07,5.68434188608E-14,3.74860858917,42.4619588479003
0.0000578873496198,-8.3459175911E-07,5.68434188608E-14,3.75551629066,42.7562887856156
0.0000563135626961,-8.11898500498E-07,5.68434188608E-14,3.76242399216,43.0526589054814
0.0000546555161856,-7.87990353107E-07,5.68434188608E-14,3.76933193207,43.3510936841597
0.0000532428067662,-7.67620187809E-07,5.68434188608E-14,3.77623963356,43.6515867619673
0.0000518300973467,-7.47250022512E-07,5.68434188608E-14,3.78314733505,43.9541627420073
0.0000504173879273,-7.26879857214E-07,5.68434188608E-14,3.79005503654,44.2588360621554
0.0000489425989417,-7.05614630842E-07,5.68434188608E-14,3.79696297646,44.5656318861475
0.0000476744799514,-6.87329753311E-07,5.68434188608E-14,3.80387067795,44.8745436747975
0.0000464063609611,-6.69044875781E-07,5.68434188608E-14,3.81077837944,45.1855967209397
0.0000451382419709,-6.5075999825E-07,5.68434188608E-14,3.81768608093,45.4988058669459
0.000043826609063,-6.31847736728E-07,5.68434188608E-14,3.82459378242,45.8141860580696
0.0000426882435435,-6.15434061878E-07,5.68434188608E-14,3.83150172234,46.1317633423541
0.0000415499173132,-5.99020953525E-07,5.68434188608E-14,3.83840942383,46.4515309508124
0.0000404115910828,-5.82607845172E-07,5.68434188608E-14,3.84531712532,46.7735150651229
0.000039245123411,-5.65789165364E-07,5.68434188608E-14,3.85222482681,47.0977310492502
0.000038223270391,-5.51055714107E-07,5.68434188608E-14,3.85913276672,47.4242056805335
0.0000372014526389,-5.36322771356E-07,5.68434188608E-14,3.86604046822,47.7529320017666
0.0000361796348868,-5.21589828604E-07,5.68434188608E-14,3.87294816971,48.0839369267195
0.0000351423647336,-5.06634163088E-07,5.68434188608E-14,3.8798558712,48.4172362502726
0.000034225129967,-4.93409376364E-07,5.68434188608E-14,3.88676357269,48.7528458763131
0.0000333078635422,-4.80184133187E-07,5.68434188608E-14,3.8936715126,49.0907935231931
0.0000323906287756,-4.66959346463E-07,5.68434188608E-14,3.9005792141,49.4310719892153
0.0000314683217634,-4.53661569153E-07,5.68434188608E-14,3.90748691559,49.773709133957
0.000030644966841,-4.41790543838E-07,5.68434188608E-14,3.91439461708,50.1187213073646
0.0000298215835005,-4.29919108795E-07,5.68434188608E-14,3.92130255699,50.4661370043565
0.0000289982285781,-4.18048083479E-07,5.68434188608E-14,3.92821025848,50.8159488209622
0.0000281782212688,-4.06225448259E-07,5.68434188608E-14,3.93511795998,51.1681853988063
0.000027439136879,-3.95569600266E-07,5.68434188608E-14,3.94202566147,51.5228635443761
0.0000267000269799,-3.84913384487E-07,5.68434188608E-14,3.94893360138,51.8800125514211
0.0000259609425901,-3.74257536495E-07,5.68434188608E-14,3.95584130287,52.2396248085386
0.0000252319564385,-3.63747383914E-07,5.68434188608E-14,3.96274900436,52.6017297592603
0.0000245685176701,-3.54182309889E-07,5.68434188608E-14,3.96965670586,52.9663446825074
0.0000239050789018,-3.44617235865E-07,5.68434188608E-14,3.97656440735,53.3334869753831
0.000023241617235,-3.35051831703E-07,5.68434188608E-14,3.98347234726,53.7031869610816
0.0000225936089508,-3.25709337064E-07,5.68434188608E-14,3.99038004875,54.0754367607195
0.000021998073314,-3.17123373756E-07,5.68434188608E-14,3.99728775024,54.450266852537
0.0000214025171223,-3.08537114104E-07,5.68434188608E-14,4.00419569016,54.8277081946941
0.0000208070020403,-2.99951447139E-07,5.68434188608E-14,4.01110315323,55.2077395796033
0.0000202310127787,-2.91647359183E-07,5.68434188608E-14,4.01801109314,55.5904316121428
0.0000196964123475,-2.83940015047E-07,5.68434188608E-14,4.02491903305,55.9757764102706
0.0000191618488183,-2.76233202928E-07,5.68434188608E-14,4.03182649612,56.3637654860683
0.0000185952265274,-2.68064209486E-07,5.68434188608E-14,4.03873443604,56.7544709228608
0.000018115375885,-2.61146281528E-07,5.68434188608E-14,4.04564189911,57.1478574220377
0.0000176354921174,-2.5422787601E-07,5.68434188608E-14,4.05254983902,57.5439980696834
0.0000171556083498,-2.47309470492E-07,5.68434188608E-14,4.05945777893,57.9428847067641
0.0000166516161274,-2.4004352995E-07,5.68434188608E-14,4.066365242,58.3445085470777
0.0000162208485984,-2.33833301401E-07,5.68434188608E-14,4.07327318192,58.7489442071112
0.0000157901108041,-2.27623501527E-07,5.68434188608E-14,4.08018064499,59.1561551477856
0.000015359343275,-2.21413272978E-07,5.68434188608E-14,4.0870885849,59.5662170235862
0.0000149110403774,-2.14950254326E-07,5.68434188608E-14,4.09399652481,59.9791213887536
0.0000145243890631,-2.09376098876E-07,5.68434188608E-14,4.10090398788,60.3948591483197
0.0000141377110575,-2.0380155863E-07,5.68434188608E-14,4.1078119278,60.8135075409542
0.0000137510597433,-1.9822740318E-07,5.68434188608E-14,4.11471939087,61.2350287435167
0.0000133523501871,-1.92479428024E-07,5.68434188608E-14,4.12162733078,61.6595010691529
0.0000130052488607,-1.87475498177E-07,5.68434188608E-14,4.12853527069,62.0869157753011
0.0000126581714939,-1.82471913738E-07,5.68434188608E-14,4.13544273376,62.5172634473767
0.0000123110701675,-1.77467983891E-07,5.68434188608E-14,4.14235067368,62.9506240383812
0.0000119564999622,-1.72356415348E-07,5.68434188608E-14,4.14925861359,63.3869886214328
0.0000116449463922,-1.67865000279E-07,5.68434188608E-14,4.15616607666,63.8263475854349
0.000011333371315,-1.63373275158E-07,5.68434188608E-14,4.16307401657,64.2687825569269
0.000011021817745,-1.5888186009E-07,5.68434188608E-14,4.16998147964,64.7142535650312
0.0000107065268772,-1.54336596157E-07,5.68434188608E-14,4.17688941956,65.1628433724683
0.0000104268416029,-1.50304640172E-07,5.68434188608E-14,4.18379735947,65.6145427386469
0.0000101471756346,-1.46272962503E-07,5.68434188608E-14,4.19070482254,66.0693417147159
9.86749036033E-06,-1.42241006518E-07,5.68434188608E-14,4.19761276245,66.5273247957456
9.58717208882E-06,-1.38199957293E-07,5.68434188608E-14,4.20452022552,66.9884506061962
9.33611271032E-06,-1.34580711931E-07,5.68434188608E-14,4.21142816544,67.4528048172472
9.08505333181E-06,-1.30961466569E-07,5.68434188608E-14,4.21833610535,67.9203778635731
8.83401128328E-06,-1.27342471034E-07,5.68434188608E-14,4.22524356842,68.3911594466988
8.58477648875E-06,-1.2374953561E-07,5.68434188608E-14,4.23215150833,68.8652370310319
8.35941345254E-06,-1.20500753713E-07,5.68434188608E-14,4.23905944824,69.3426008523258
8.13406597256E-06,-1.1725219607E-07,5.68434188608E-14,4.24596691132,69.8232403964742
7.90870293634E-06,-1.14003414172E-07,5.68434188608E-14,4.25287485123,70.3072449579594
7.68715487453E-06,-1.10809641294E-07,5.68434188608E-14,4.2597823143,70.7945708110782
7.48485770611E-06,-1.07893397737E-07,5.68434188608E-14,4.26669025421,71.2853084939241
7.28256053769E-06,-1.0497715418E-07,5.68434188608E-14,4.27359819412,71.7794478991139
7.08027733332E-06,-1.02061111924E-07,5.68434188608E-14,4.2805056572,72.2769781430534
6.88333268252E-06,-9.92220483163E-08,5.68434188608E-14,4.28741359711,72.7779916582235
6.70175353296E-06,-9.66044877757E-08,5.68434188608E-14,4.29432106018,73.2824431823065
6.52016184859E-06,-9.39867465391E-08,5.68434188608E-14,4.30122900009,73.7904264350977
6.33857016422E-06,-9.13690053026E-08,5.68434188608E-14,4.30813694,74.301930954019
6.16353725827E-06,-8.88458283842E-08,5.68434188608E-14,4.31504440308,74.8169454730034
6.00053154396E-06,-8.64960332674E-08,5.68434188608E-14,4.32195234299,75.3355656728067
5.83753708151E-06,-8.41464003508E-08,5.68434188608E-14,4.32885980606,75.8577447004963
5.66528864741E-06,-8.16633688483E-08,5.68434188608E-14,4.33576774597,76.3835795693816
5.51896685879E-06,-7.95540923958E-08,5.68434188608E-14,4.34267568588,76.9130594492071
5.37265517038E-06,-7.74449615412E-08,5.68434188608E-14,4.34958314896,77.446172677992
5.22633338176E-06,-7.53356850887E-08,5.68434188608E-14,4.35649108887,77.9830182989183
5.07311940737E-06,-7.31270589937E-08,5.68434188608E-14,4.36339902878,78.5235852557186
4.94178275248E-06,-7.12338130399E-08,5.68434188608E-14,4.37030649185,79.067861641425
4.81043703113E-06,-6.93404363912E-08,5.68434188608E-14,4.37721443176,79.6159485747158
4.67910037623E-06,-6.74471904373E-08,5.68434188608E-14,4.38412189484,80.1677965406061
4.54282777069E-06,-6.54827941214E-08,5.68434188608E-14,4.39102983475,80.7235080628665
4.42492546793E-06,-6.37832196025E-08,5.68434188608E-14,4.39793777466,81.2830716966891
4.30703130367E-06,-6.20837624009E-08,5.68434188608E-14,4.40484523773,81.8464751166693
4.18912900092E-06,-6.03841878821E-08,5.68434188608E-14,4.41175317764,82.4138229950121
4.06794341956E-06,-5.86372824177E-08,5.68434188608E-14,4.41866064072,82.9850640766699
3.96210852773E-06,-5.7111669781E-08,5.68434188608E-14,4.42556858063,83.5603044883178
0.0000038562736359,-5.55860571444E-08,5.68434188608E-14,4.43247652054,84.1395323829528
3.75044604958E-06,-5.40605498168E-08,5.68434188608E-14,4.43938398361,84.7227350020293
3.64267238049E-06,-5.25069918372E-08,5.68434188608E-14,4.44629192352,85.310020696157
3.54766981642E-06,-5.1137535429E-08,5.68434188608E-14,4.45319986343,85.9013773694206
3.45267381014E-06,-4.97681735509E-08,5.68434188608E-14,4.46010732651,86.4967919969811
3.35767124607E-06,-4.83987171428E-08,5.68434188608E-14,4.46701526642,87.0963751965384
3.26184617501E-06,-4.70174090569E-08,5.68434188608E-14,4.47392272949,87.7000728008406
3.17656728597E-06,-4.57881258997E-08,5.68434188608E-14,4.4808306694,88.307996968169
3.09128839693E-06,-4.45588427425E-08,5.68434188608E-14,4.48773860931,88.920135177532
3.00601539446E-06,-4.33296444395E-08,5.68434188608E-14,4.49464607239,89.53647394637
2.92081078933E-06,-4.21014324866E-08,5.68434188608E-14,4.5015540123,90.1571277797251
2.84426559821E-06,-4.09980501773E-08,5.68434188608E-14,4.50846147537,90.7820406067924
0.000002767715123,-3.98945916991E-08,5.68434188608E-14,4.51536941528,91.4113285273348
2.69116464779E-06,-3.87911332209E-08,5.68434188608E-14,4.52227735519,92.0449785803463
2.61542033188E-06,-3.76993015422E-08,5.68434188608E-14,4.52918481827,92.6829768094612
2.54670487544E-06,-3.67087889538E-08,5.68434188608E-14,4.53609275818,93.3254417436735
2.47799416226E-06,-3.57183447379E-08,5.68434188608E-14,4.54300022125,93.9723153417304
2.40927870583E-06,-3.47278321495E-08,5.68434188608E-14,4.54990816116,94.6237177833883
2.34194193075E-06,-3.37571927403E-08,5.68434188608E-14,4.55681610107,95.2796356521638
2.28026386069E-06,-3.28681265198E-08,5.68434188608E-14,4.56372356415,95.9400545012348
2.21858153287E-06,-3.19789989251E-08,5.68434188608E-14,4.57063150406,96.6050970249571
2.15689920505E-06,-3.10898713304E-08,5.68434188608E-14,4.57753944397,97.2747495268649
2.09705022782E-06,-3.02271733059E-08,5.68434188608E-14,4.58444690704,97.9489972566464
2.04168121343E-06,-2.94290526382E-08,5.68434188608E-14,4.59135484695,98.6279654797757
1.98631602102E-06,-2.86309870627E-08,5.68434188608E-14,4.59826231003,99.3115928572581
1.93094700663E-06,-2.7832866395E-08,5.68434188608E-14,4.60517024994,100.000006395191


==> fx.csv <==
f_000,f_100,Points_0,Points_1,a = 3^1/2 * f_100
4.17368344465E-10,-4.61462700349E-10,-278.115234375,2.30258512497,-7.992768428024E-10
8.85250257748E-10,-4.68077028837E-10,-277.558990479,2.30258512497,-8.10733195801567E-10
1.35310650131E-09,-4.74690994439E-10,-277.0027771,2.30258512497,-8.22188920263743E-10
1.8209884146E-09,-4.81305322927E-10,-276.446533203,2.30258512497,-8.3364527326291E-10
2.28884465816E-09,-4.87919288529E-10,-275.890319824,2.30258512497,-8.45100997725086E-10
2.75672657144E-09,-4.94533617017E-10,-275.334075928,2.30258512497,-8.56557350724253E-10
3.22458281501E-09,-5.01147582618E-10,-274.777862549,2.30258512497,-8.68013075184698E-10
3.73471341588E-09,-5.57845105047E-10,-274.221618652,2.30258512497,-9.66216064695002E-10
4.29627543853E-09,-5.65826010958E-10,-273.665405273,2.30258512497,-9.8003939922328E-10
4.85786827223E-09,-5.73807354755E-10,-273.109161377,2.30258512497,-9.93863492192359E-10
5.41946110592E-09,-5.81788698551E-10,-272.55291748,2.30258512497,-1.00768758515971E-09
5.98102312857E-09,-5.89769604462E-10,-271.996704102,2.30258512497,-1.02151091968798E-09
6.54261596226E-09,-5.97750948258E-10,-271.440460205,2.30258512497,-1.03533501265533E-09
7.10399650004E-09,-6.64133575354E-10,-270.884246826,2.30258512497,-1.1503130955255E-09
7.77679579819E-09,-6.73746040857E-10,-270.32800293,2.30258512497,-1.1669623741627E-09
8.4495581841E-09,-6.83357978984E-10,-269.771789551,2.30258512497,-1.18361073935787E-09
9.12235748225E-09,-6.92970444486E-10,-269.215545654,2.30258512497,-1.20026001799334E-09
9.7951567804E-09,-7.02582909988E-10,-268.659301758,2.30258512497,-1.21690929662881E-09
1.04679191663E-08,-7.12194848115E-10,-268.103088379,2.30258512497,-1.23355766182398E-09
1.11407184645E-08,-7.21807313618E-10,-267.546844482,2.30258512497,-1.25020694046118E-09
1.18941660457E-08,-8.01433675178E-10,-266.990631104,2.30258512497,-1.38812384430495E-09
1.26986847097E-08,-8.12988680314E-10,-266.434387207,2.30258512497,-1.40813770028222E-09
1.35031592348E-08,-8.24543051499E-10,-265.878173828,2.30258512497,-1.42815045822415E-09
1.43076778987E-08,-8.36098056634E-10,-265.321929932,2.30258512497,-1.44816431419969E-09
1.51121524238E-08,-8.4765242782E-10,-264.765716553,2.30258512497,-1.46817707214335E-09
1.59166710878E-08,-8.59207432955E-10,-264.209472656,2.30258512497,-1.48819092811889E-09
1.67667878198E-08,-9.52388160168E-10,-263.65322876,2.30258512497,-1.64958468193802E-09
1.77269785763E-08,-9.66251467744E-10,-263.097015381,2.30258512497,-1.67359663502061E-09
1.86872220153E-08,-9.80115535953E-10,-262.540771484,2.30258512497,-1.6976099055582E-09
1.96474127718E-08,-9.93978843528E-10,-261.984558105,2.30258512497,-1.72162185863905E-09
2.06076562108E-08,-1.00784291174E-09,-261.428314209,2.30258512497,-1.74563512918184E-09
2.15678469673E-08,-1.02170621931E-09,-260.87210083,2.30258512497,-1.76964708225403E-09
2.25351464118E-08,-1.13070710733E-09,-260.315856934,2.30258512497,-1.9584421583748E-09
2.36790913658E-08,-1.14730982472E-09,-259.759643555,2.30258512497,-1.98719890843798E-09
2.48230990842E-08,-1.16391345305E-09,-259.203399658,2.30258512497,-2.01595723629553E-09
2.59671068026E-08,-1.18051708138E-09,-258.647155762,2.30258512497,-2.04471556415308E-09
2.71110517566E-08,-1.19711979878E-09,-258.090942383,2.30258512497,-2.07347231423359E-09
2.8255059475E-08,-1.21372342711E-09,-257.534698486,2.30258512497,-2.10223064209114E-09
2.93990044289E-08,-1.23032614451E-09,-256.978485107,2.30258512497,-2.13098739217165E-09
3.07267255149E-08,-1.36103880545E-09,-256.422241211,2.30258512497,-2.35738836211225E-09
3.20871506445E-08,-1.38088620588E-09,-255.866012573,2.30258512497,-2.39176506805518E-09
3.34475757741E-08,-1.40073360632E-09,-255.309783936,2.30258512497,-2.42614177401542E-09
3.48080009037E-08,-1.42058100675E-09,-254.753555298,2.30258512497,-2.46051847995835E-09
3.61684260333E-08,-1.44042840719E-09,-254.19732666,2.30258512497,-2.49489518591859E-09
3.75288511629E-08,-1.46027580762E-09,-253.641098022,2.30258512497,-2.52927189186152E-09
3.90733356849E-08,-1.61313905387E-09,-253.084869385,2.30258512497,-2.79403880097643E-09
4.06882957245E-08,-1.63682201078E-09,-252.528625488,2.30258512497,-2.83505888561801E-09
4.23032114628E-08,-1.66050431803E-09,-251.972396851,2.30258512497,-2.87607784501547E-09
4.39181272011E-08,-1.68418662527E-09,-251.416168213,2.30258512497,-2.91709680439561E-09
4.55330429393E-08,-1.70786893252E-09,-250.859939575,2.30258512497,-2.95811576379306E-09
4.71479586776E-08,-1.73155123976E-09,-250.303710938,2.30258512497,-2.9991347231732E-09
4.89603899122E-08,-1.91027935106E-09,-249.7474823,2.30258512497,-3.30870089268562E-09
5.08739863297E-08,-1.93848653409E-09,-249.191253662,2.30258512497,-3.35755716683198E-09
5.27875827472E-08,-1.96669371713E-09,-248.635025024,2.30258512497,-3.40641344099565E-09
5.47011791647E-08,-1.99490090016E-09,-248.078796387,2.30258512497,-3.45526971514201E-09
5.66148280771E-08,-2.02310885699E-09,-247.52255249,2.30258512497,-3.50412732954928E-09
5.85284244946E-08,-2.05131604003E-09,-246.966323853,2.30258512497,-3.55298360371295E-09
6.06737593138E-08,-2.26024828857E-09,-246.410095215,2.30258512497,-3.91486487352384E-09
6.29372749601E-08,-2.2937848002E-09,-245.853866577,2.30258512497,-3.97295181557563E-09
6.52007906064E-08,-2.32732131184E-09,-245.297637939,2.30258512497,-4.03103875764473E-09
6.74643062527E-08,-2.36085782348E-09,-244.741409302,2.30258512497,-4.08912569971384E-09
6.97278218991E-08,-2.39439433512E-09,-244.185180664,2.30258512497,-4.14721264178294E-09
7.19913375454E-08,-2.42793084676E-09,-243.628952026,2.30258512497,-4.20529958385205E-09
7.45518228434E-08,-2.67213862913E-09,-243.07270813,2.30258512497,-4.62827987052061E-09
7.72245632392E-08,-2.71194077802E-09,-242.516479492,2.30258512497,-4.69721921464851E-09
7.9897303635E-08,-2.75174292691E-09,-241.960250854,2.30258512497,-4.76615855877641E-09
8.25700440308E-08,-2.7915450758E-09,-241.404022217,2.30258512497,-4.83509790290431E-09
8.52427844267E-08,-2.83134722469E-09,-240.847793579,2.30258512497,-4.90403724703221E-09
8.79155248225E-08,-2.87114937358E-09,-240.291564941,2.30258512497,-4.97297659116011E-09
9.09946055086E-08,-3.15655451892E-09,-239.735336304,2.30258512497,-5.46731280363058E-09
9.41450906104E-08,-3.2037100595E-09,-239.179107666,2.30258512497,-5.54898859577351E-09
9.72956621382E-08,-3.25086689368E-09,-238.62286377,2.30258512497,-5.63066662849737E-09
1.0044614724E-07,-3.29802243426E-09,-238.066635132,2.30258512497,-5.71234242064031E-09
1.03596632342E-07,-3.34517797485E-09,-237.510406494,2.30258512497,-5.79401821280056E-09
1.06767553961E-07,-3.67008781878E-09,-236.954177856,2.30258512497,-6.3567785703666E-09
1.10474808753E-07,-3.725858184E-09,-236.397949219,2.30258512497,-6.45337567648431E-09
1.14182063546E-07,-3.78162854922E-09,-235.841720581,2.30258512497,-6.54997278260202E-09
1.17889318338E-07,-3.83739891444E-09,-235.285491943,2.30258512497,-6.64656988871973E-09
1.21596573131E-07,-3.89316927966E-09,-234.729263306,2.30258512497,-6.74316699483745E-09
1.25303827923E-07,-3.94893964489E-09,-234.173034668,2.30258512497,-6.83976410097248E-09
1.29194785242E-07,-4.32859466846E-09,-233.616790771,2.30258512497,-7.49734589114448E-09
1.33549797985E-07,-4.39444015432E-09,-233.060562134,2.30258512497,-7.61139361810306E-09
1.37904810729E-07,-4.46028564017E-09,-232.504333496,2.30258512497,-7.72544134504432E-09
1.42259823472E-07,-4.52613112603E-09,-231.948104858,2.30258512497,-7.83948907200289E-09
1.46614836216E-07,-4.59197661189E-09,-231.391876221,2.30258512497,-7.95353679896147E-09
1.50969848959E-07,-4.65782209774E-09,-230.835647583,2.30258512497,-8.06758452590273E-09
1.55768825312E-07,-5.10143095654E-09,-230.279418945,2.30258512497,-8.83593760803198E-09
1.60876170727E-07,-5.17903915912E-09,-229.723190308,2.30258512497,-8.97035895798464E-09
1.65983656249E-07,-5.25664949069E-09,-229.166946411,2.30258512497,-9.10478399545614E-09
1.71091001664E-07,-5.33425769327E-09,-228.610717773,2.30258512497,-9.2392053454088E-09
1.76198347079E-07,-5.41186589585E-09,-228.054489136,2.30258512497,-9.37362669536146E-09
1.81305692494E-07,-5.48947409843E-09,-227.498260498,2.30258512497,-9.50804804531412E-09
1.8724719537E-07,-6.00779659374E-09,-226.94203186,2.30258512497,-1.04058089418969E-08
1.93226861368E-07,-6.09911437635E-09,-226.385803223,2.30258512497,-1.0563975981012E-08
1.99206527366E-07,-6.19043215895E-09,-225.829574585,2.30258512497,-1.07221430201097E-08
2.05186193364E-07,-6.28174994156E-09,-225.273345947,2.30258512497,-1.08803100592247E-08
0.0000002111660234,-6.37307022925E-09,-224.717102051,2.30258512497,-1.10384814372656E-08
2.17530629006E-07,-6.96271374526E-09,-224.160873413,2.30258512497,-1.20597739653485E-08
2.24520049932E-07,-7.06998318871E-09,-223.604644775,2.30258512497,-1.22455700915035E-08
2.31509470858E-07,-7.17725263215E-09,-223.048416138,2.30258512497,-1.24313662176413E-08
2.38498891783E-07,-7.2845220756E-09,-222.4921875,2.30258512497,-1.26171623437963E-08
2.45488312709E-07,-7.39179151904E-09,-221.935958862,2.30258512497,-1.2802958469934E-08
2.52477733635E-07,-7.49906096249E-09,-221.379730225,2.30258512497,-1.2988754596089E-08
2.60475933209E-07,-8.18804926052E-09,-220.823501587,2.30258512497,-1.41821173340974E-08
2.68632266235E-07,-8.3138479547E-09,-220.267272949,2.30258512497,-1.4400007063943E-08
2.7678882301E-07,-8.43965009987E-09,-219.711029053,2.30258512497,-1.46179027710786E-08
2.84945156035E-07,-8.56544879405E-09,-219.154800415,2.30258512497,-1.48357925009242E-08
2.93101489061E-07,-8.69124748823E-09,-218.598571777,2.30258512497,-1.50536822307697E-08
3.01803780432E-07,-9.47479287428E-09,-218.04234314,2.30258512497,-1.64108226494445E-08
3.11306443924E-07,-9.62207949009E-09,-217.486114502,2.30258512497,-1.66659305513023E-08
3.20809107416E-07,-9.7693661059E-09,-216.929885864,2.30258512497,-1.69210384531601E-08
3.30311770909E-07,-9.91665272172E-09,-216.373657227,2.30258512497,-1.71761463550352E-08
3.39814434401E-07,-1.00639393375E-08,-215.817428589,2.30258512497,-1.74312542568411E-08
3.49323133882E-07,-1.09547316619E-08,-215.261184692,2.30258512497,-1.89741518216942E-08
3.60376604474E-07,-1.11268961704E-08,-214.704956055,2.30258512497,-1.92723494976764E-08
3.71430075066E-07,-1.1299060679E-08,-214.148727417,2.30258512497,-1.95705471738317E-08
3.82483545658E-07,-1.14712251876E-08,-213.592498779,2.30258512497,-1.9868744849987E-08
3.93537016249E-07,-1.16433896962E-08,-213.036270142,2.30258512497,-2.01669425261424E-08
4.04590486841E-07,-1.18155542047E-08,-212.480041504,2.30258512497,-2.04651402021245E-08
4.16818535088E-07,-1.28567688873E-08,-211.923812866,2.30258512497,-2.22685769339744E-08
4.29655478269E-07,-1.30576890594E-08,-211.367584229,2.30258512497,-2.26165808803171E-08
0.0000004424927736,-1.32586147434E-08,-210.811340332,2.30258512497,-2.29645943735506E-08
4.55329716781E-07,-1.34595349155E-08,-210.255111694,2.30258512497,-2.33125983198933E-08
4.68166659962E-07,-1.36604550877E-08,-209.698883057,2.30258512497,-2.36606022664092E-08
4.81760462335E-07,-1.48441904002E-08,-209.142654419,2.30258512497,-2.57108919703726E-08
4.96645185077E-07,-1.50782953707E-08,-208.586425781,2.30258512497,-2.6116373673583E-08
5.11529907819E-07,-1.53124003413E-08,-208.030197144,2.30258512497,-2.65218553769666E-08
5.26414630561E-07,-1.55465053119E-08,-207.473968506,2.30258512497,-2.69273370803502E-08
5.41299353304E-07,-1.57806102825E-08,-206.917739868,2.30258512497,-2.73328187837339E-08
5.5650377264E-07,-1.71261895865E-08,-206.36151123,2.30258512497,-2.9663430503875E-08
5.73736523685E-07,-1.73985359844E-08,-205.805267334,2.30258512497,-3.01351483022962E-08
5.90968802003E-07,-1.76708749113E-08,-205.249038696,2.30258512497,-3.06068531605658E-08
6.08201080322E-07,-1.79432138382E-08,-204.692810059,2.30258512497,-3.10785580188354E-08
6.2543335864E-07,-1.82155527652E-08,-204.136581421,2.30258512497,-3.15502628772782E-08
6.42665636959E-07,-1.84878916921E-08,-203.580352783,2.30258512497,-3.20219677355477E-08
6.62471701698E-07,-2.00613105399E-08,-203.024124146,2.30258512497,-3.47472091215238E-08
6.82390996895E-07,-2.03776323173E-08,-202.467895508,2.30258512497,-3.52950945115211E-08
7.02310292091E-07,-2.06939540946E-08,-201.91166687,2.30258512497,-3.58429799013452E-08
7.22230133725E-07,-2.10102845495E-08,-201.355422974,2.30258512497,-3.63908803212134E-08
7.42149428922E-07,-2.13266063268E-08,-200.799194336,2.30258512497,-3.69387657110375E-08
7.64629970635E-07,-2.31155014762E-08,-200.242965698,2.30258512497,-4.00372229992118E-08
7.87620061405E-07,-2.3482339225E-08,-199.686737061,2.30258512497,-4.06726046182676E-08
8.10610152175E-07,-2.38491769738E-08,-199.130508423,2.30258512497,-4.13079862373234E-08
8.33600242945E-07,-2.42160147225E-08,-198.574279785,2.30258512497,-4.19433678562059E-08
8.56590333715E-07,-2.45828524713E-08,-198.018051147,2.30258512497,-4.25787494752617E-08
8.82258604666E-07,-2.66167072795E-08,-197.46182251,2.30258512497,-4.61014893382824E-08
9.08753420605E-07,-2.70414864894E-08,-196.905578613,2.30258512497,-4.68372285118282E-08
9.35247509741E-07,-2.74662540468E-08,-196.349349976,2.30258512497,-4.75729475026519E-08
9.61741598878E-07,-2.78910216042E-08,-195.793121338,2.30258512497,-4.83086664934756E-08
9.88235688015E-07,-2.83157891616E-08,-195.2368927,2.30258512497,-4.90443854842993E-08
1.01771651698E-06,-3.06282083036E-08,-194.680664062,2.30258512497,-5.30496129266382E-08
1.04820285216E-06,-3.11193045946E-08,-194.124435425,2.30258512497,-5.39002166540588E-08
1.07868918734E-06,-3.16104008857E-08,-193.568206787,2.30258512497,-5.47508203816526E-08
1.10917552252E-06,-3.21014971767E-08,-193.011978149,2.30258512497,-5.56014241090733E-08
0.0000011396618577,-3.25925934677E-08,-192.455749512,2.30258512497,-5.64520278364939E-08
1.17371419043E-06,-3.5221905295E-08,-191.899505615,2.30258512497,-6.10061295103193E-08
1.20874223682E-06,-3.5788832267E-08,-191.343276978,2.30258512497,-6.19880758300044E-08
1.24377028322E-06,-3.6355759239E-08,-190.78704834,2.30258512497,-6.29700221496896E-08
1.27879832961E-06,-3.6922686211E-08,-190.230819702,2.30258512497,-6.39519684693748E-08
1.31382637601E-06,-3.7489613183E-08,-189.674591064,2.30258512497,-6.493391478906E-08
1.35336505431E-06,-4.04794628255E-08,-189.118362427,2.30258512497,-7.01124862768616E-08
1.39355215729E-06,-4.11329508535E-08,-188.562133789,2.30258512497,-7.12443607434956E-08
1.43373926027E-06,-4.17864388815E-08,-188.005905151,2.30258512497,-7.23762352101296E-08
1.47392746569E-06,-4.24399448363E-08,-187.449661255,2.30258512497,-7.3508140726892E-08
1.51420674263E-06,-4.57414794199E-08,-186.893432617,2.30258512497,-7.9226566368633E-08
1.56024548518E-06,-4.6493630358E-08,-186.337203979,2.30258512497,-8.05293300083828E-08
1.60628422774E-06,-4.7245781296E-08,-185.780975342,2.30258512497,-8.18320936479594E-08
0.0000016523229703,-4.79979322341E-08,-185.224746704,2.30258512497,-8.31348572877092E-08
1.69836171286E-06,-4.87500831722E-08,-184.668518066,2.30258512497,-8.44376209274589E-08
1.74578369097E-06,-5.25050900426E-08,-184.112289429,2.30258512497,-9.09414836097619E-08
1.79844998973E-06,-5.33695300524E-08,-183.556060791,2.30258512497,-9.24387376268309E-08
1.85111773325E-06,-5.4233993776E-08,-182.999816895,2.30258512497,-9.39360327174063E-08
0.000001903784032,-5.50984337858E-08,-182.443588257,2.30258512497,-9.54332867344752E-08
1.95645033075E-06,-5.59628737956E-08,-181.887359619,2.30258512497,-9.69305407515441E-08
2.01251026812E-06,-6.02343357887E-08,-181.331130981,2.30258512497,-1.04328929946193E-07
2.07267195591E-06,-6.12263854309E-08,-180.774902344,2.30258512497,-1.06047210330114E-07
2.13283364371E-06,-6.2218435073E-08,-180.218673706,2.30258512497,-1.07765490713861E-07
0.0000021929953315,-6.32104847152E-08,-179.662445068,2.30258512497,-1.09483771097782E-07
0.0000022531570193,-6.42025343574E-08,-179.106216431,2.30258512497,-1.11202051481703E-07
2.31964532499E-06,-6.90622316664E-08,-178.549987793,2.30258512497,-1.19619294130297E-07
2.38827354668E-06,-7.01991210293E-08,-177.993743896,2.30258512497,-1.21588444269424E-07
2.45689988577E-06,-7.13359792053E-08,-177.437515259,2.30258512497,-1.23557540391256E-07
2.52552622486E-06,-7.24728373812E-08,-176.881286621,2.30258512497,-1.25526636512915E-07
2.59503291117E-06,-7.78384882511E-08,-176.325057983,2.30258512497,-1.34820216435258E-07
2.67320502005E-06,-7.91394352935E-08,-175.768829346,2.30258512497,-1.37073522810652E-07
2.75137712893E-06,-8.04403823359E-08,-175.212600708,2.30258512497,-1.39326829186045E-07
2.82954923781E-06,-8.17413293784E-08,-174.65637207,2.30258512497,-1.41580135561611E-07
2.90772134669E-06,-8.30422764208E-08,-174.100143433,2.30258512497,-1.43833441937005E-07
2.99112724086E-06,-8.9149557004E-08,-173.543899536,2.30258512497,-1.54411562203186E-07
3.08004894919E-06,-9.06361724546E-08,-172.987670898,2.30258512497,-1.56986455694942E-07
3.16897065751E-06,-9.21227879052E-08,-172.431442261,2.30258512497,-1.59561349186698E-07
3.25789236584E-06,-9.36094033558E-08,-171.875213623,2.30258512497,-1.62136242678454E-07
3.34681407417E-06,-9.50960188065E-08,-171.318984985,2.30258512497,-1.64711136170383E-07
3.44698202416E-06,-1.02048320676E-07,-170.762756348,2.30258512497,-1.76752876237914E-07
3.54799209452E-06,-1.03744724578E-07,-170.20652771,2.30258512497,-1.79691133986336E-07
3.64900216489E-06,-1.05441128481E-07,-169.650299072,2.30258512497,-1.8262939173649E-07
3.75001500622E-06,-1.07137578921E-07,-169.094055176,2.30258512497,-1.85567730091092E-07
0.0000038567642686,-1.14815970959E-07,-168.537826538,2.30258512497,-1.98867095221341E-07
3.97134937152E-06,-1.16749082474E-07,-167.9815979,2.30258512497,-2.02215342582017E-07
4.08593447444E-06,-1.18682193989E-07,-167.425369263,2.30258512497,-2.05563589942694E-07
4.20051957735E-06,-1.20615305504E-07,-166.869140625,2.30258512497,-2.0891183730337E-07
4.31510468027E-06,-1.22548417019E-07,-166.312911987,2.30258512497,-2.12260084664047E-07
4.44435767511E-06,-1.31293464398E-07,-165.75668335,2.30258512497,-2.27406951039072E-07
4.57416635644E-06,-1.3349328821E-07,-165.200454712,2.30258512497,-2.31217157649155E-07
4.70397503777E-06,-1.35693112022E-07,-164.644226074,2.30258512497,-2.35027364259239E-07
4.83378728009E-06,-1.3789299618E-07,-164.087982178,2.30258512497,-2.38837675391661E-07
4.97300824363E-06,-1.47553293543E-07,-163.53175354,2.30258512497,-2.55569801240601E-07
5.11986598428E-06,-1.50053213283E-07,-162.975524902,2.30258512497,-2.59899789245125E-07
5.26672372493E-06,-1.52553133023E-07,-162.419296265,2.30258512497,-2.6422977724965E-07
5.41358146559E-06,-1.55053052763E-07,-161.863067627,2.30258512497,-2.68559765254174E-07
5.56402495539E-06,-1.6572326658E-07,-161.306838989,2.30258512497,-2.87041117712841E-07
5.72995035898E-06,-1.6856039143E-07,-160.750610352,2.30258512497,-2.91955162100458E-07
5.89587576258E-06,-1.7139751628E-07,-160.194381714,2.30258512497,-2.96869206488074E-07
6.06180571794E-06,-1.74234718959E-07,-159.638137817,2.30258512497,-3.01783385679472E-07
6.22773112154E-06,-1.77071843809E-07,-159.08190918,2.30258512497,-3.06697430067089E-07
6.41220635083E-06,-1.89235498196E-07,-158.525680542,2.30258512497,-3.27765497471081E-07
6.59942849585E-06,-1.92451010308E-07,-157.969451904,2.30258512497,-3.33334927821418E-07
6.78665064087E-06,-1.9566652242E-07,-157.413223267,2.30258512497,-3.38904358171755E-07
6.97387278589E-06,-1.98882034532E-07,-156.856994629,2.30258512497,-3.44473788522092E-07
7.17535995064E-06,-2.12323286308E-07,-156.300765991,2.30258512497,-3.67754719515449E-07
7.38633683684E-06,-2.15962818357E-07,-155.744537354,2.30258512497,-3.74058573940093E-07
7.59731951069E-06,-2.19602450248E-07,-155.188293457,2.30258512497,-3.80362601296153E-07
0.0000078082963969,-2.23241982297E-07,-154.632064819,2.30258512497,-3.86666455720796E-07
8.02922725632E-06,-2.3809579792E-07,-154.075836182,2.30258512497,-4.12394019066092E-07
8.26666593904E-06,-2.42209858181E-07,-153.519607544,2.30258512497,-4.19519780463544E-07
8.50410462176E-06,-2.46323918442E-07,-152.963378906,2.30258512497,-4.26645541860996E-07
8.74154330448E-06,-2.50437978703E-07,-152.407150269,2.30258512497,-4.33771303258448E-07
8.98479519074E-06,-2.66854536245E-07,-151.850921631,2.30258512497,-4.6220561500657E-07
9.25167233355E-06,-2.71498942581E-07,-151.294692993,2.30258512497,-4.70249962751517E-07
9.51854947637E-06,-2.76143348917E-07,-150.738464355,2.30258512497,-4.78294310496464E-07
9.78543394032E-06,-2.80787882662E-07,-150.182220459,2.30258512497,-4.86338878920272E-07
0.0000100544077895,-2.98934340588E-07,-149.625991821,2.30258512497,-5.17769466025515E-07
0.0000103539933434,-3.04170707405E-07,-149.069763184,2.30258512497,-5.26839119399627E-07
0.0000106535788973,-3.09407074222E-07,-148.513534546,2.30258512497,-5.35908772773739E-07
0.0000109531644511,-3.14643441039E-07,-147.957305908,2.30258512497,-5.4497842614785E-07
0.000011252750005,-3.19879807855E-07,-147.401077271,2.30258512497,-5.5404807952023E-07
0.000011587743193,-3.40602226764E-07,-146.844848633,2.30258512497,-5.89940361926344E-07
0.0000119236229969,-3.46498462189E-07,-146.288619995,2.30258512497,-6.00152941255832E-07
0.0000122595120149,-3.52394859363E-07,-145.732376099,2.30258512497,-6.10365800742805E-07
0.0000125953918188,-3.58291094788E-07,-145.176147461,2.30258512497,-6.20578380072293E-07
0.0000129687399415,-3.81211748571E-07,-144.619918823,2.30258512497,-6.60278116967144E-07
0.0000133448424858,-3.87842604537E-07,-144.063690186,2.30258512497,-6.71763096397928E-07
0.0000137209450302,-3.94473460503E-07,-143.507461548,2.30258512497,-6.83248075828711E-07
0.0000140970475745,-4.01104316469E-07,-142.95123291,2.30258512497,-6.94733055259494E-07
0.0000145146194913,-4.26461725752E-07,-142.395004272,2.30258512497,-7.38653376485969E-07
0.0000149352420346,-4.3390937033E-07,-141.838775635,2.30258512497,-7.5155307529178E-07
0.0000153558761167,-4.41357219215E-07,-141.282531738,2.30258512497,-7.64453127967695E-07
0.0000157764986599,-4.48804863793E-07,-140.726303101,2.30258512497,-7.77352826773506E-07
0.0000162451118555,-4.76864588747E-07,-140.170074463,2.30258512497,-8.25953696040242E-07
0.0000167149493032,-4.85219237815E-07,-139.613845825,2.30258512497,-8.40424372705426E-07
0.0000171847867509,-4.93573886882E-07,-139.057617188,2.30258512497,-8.54895049368878E-07
0.0000176579935074,-5.23625521461E-07,-138.50138855,2.30258512497,-9.069460073102E-07
0.0000181821684813,-5.32986098657E-07,-137.945159912,2.30258512497,-9.23159002601842E-07
0.0000187063434552,-5.42346675854E-07,-137.388931274,2.30258512497,-9.39371997895217E-07
0.000019230518429,-5.5170725305E-07,-136.832702637,2.30258512497,-9.55584993186859E-07
0.0000197661995448,-5.84977547171E-07,-136.27645874,2.30258512497,-1.01321083298719E-06
0.000020350294319,-5.95452363322E-07,-135.720230103,2.30258512497,-1.03135374676067E-06
0.0000209343890933,-6.05927179474E-07,-135.164001465,2.30258512497,-1.04949666053587E-06
0.0000215184838675,-6.16401995625E-07,-134.607772827,2.30258512497,-1.06763957430935E-06
0.0000221266026242,-6.53246256416E-07,-134.051544189,2.30258512497,-1.13145570596668E-06
0.0000227766927756,-6.64953761443E-07,-133.495315552,2.30258512497,-1.15173369950331E-06
0.000023426782927,-6.7666126647E-07,-132.939086914,2.30258512497,-1.17201169303994E-06
0.0000240768730784,-6.88368771497E-07,-132.382858276,2.30258512497,-1.19228968657657E-06
0.0000247689697634,-7.29183532245E-07,-131.82661438,2.30258512497,-1.26298292589088E-06
0.0000254916595297,-7.42253105599E-07,-131.270385742,2.30258512497,-1.28562009097326E-06
0.0000262143492959,-7.55322678953E-07,-130.714157104,2.30258512497,-1.30825725605563E-06
0.0000269370390622,-7.68392252306E-07,-130.157928467,2.30258512497,-1.33089442113628E-06
0.0000277262868227,-8.13617296853E-07,-129.601699829,2.30258512497,-1.40922649606625E-06
0.0000285287448501,-8.28190062769E-07,-129.045471191,2.30258512497,-1.43446726703957E-06
0.0000293312028775,-8.42762828684E-07,-128.489242554,2.30258512497,-1.45970803801115E-06
0.0000301452097645,-8.91231424427E-07,-127.933006287,2.30258512497,-1.54365810840955E-06
0.0000310352092014,-9.07461144413E-07,-127.376777649,2.30258512497,-1.57176880801791E-06
0.0000319252086384,-9.23690864399E-07,-126.820549011,2.30258512497,-1.59987950762628E-06
0.0000328152202828,-9.39920806997E-07,-126.264312744,2.30258512497,-1.62799059280994E-06
0.0000337503360773,-9.93666075479E-07,-125.708084106,2.30258512497,-1.7210801284872E-06
0.0000347362954119,-1.01172005422E-06,-125.151855469,2.30258512497,-1.75235053694538E-06
0.0000357222547466,-1.02977403296E-06,-124.595626831,2.30258512497,-1.78362094540183E-06
0.0000367082140813,-0.0000010478280117,-124.039398193,2.30258512497,-1.81489135385828E-06
0.0000377834010613,-1.10743974334E-06,-123.483161926,2.30258512497,-1.91814190178592E-06
0.0000388744241815,-1.12749978484E-06,-122.926933289,2.30258512497,-1.95288691286586E-06
0.0000399654473016,-1.14755982635E-06,-122.370704651,2.30258512497,-1.98763192396312E-06
0.0000410873033914,-1.21148797951E-06,-121.814476013,2.30258512497,-2.09835873327028E-06
0.0000422932423242,-1.23375174396E-06,-121.258239746,2.30258512497,-2.13692070446543E-06
0.0000434991647162,-1.25601520304E-06,-120.702011108,2.30258512497,-2.17548214674422E-06
0.0000447050871082,-1.27827866212E-06,-120.145782471,2.30258512497,-2.21404358902301E-06
0.0000460023143907,-1.34923824078E-06,-119.589553833,2.30258512497,-2.33694918454581E-06
0.0000473337663182,-0.0000013739194163,-119.033317566,2.30258512497,-2.37969823453698E-06
0.0000486651999833,-1.39860025328E-06,-118.477088928,2.30258512497,-2.42244669815966E-06
0.0000500275939788,-1.47472773117E-06,-117.920860291,2.30258512497,-2.55430335771722E-06
0.0000514959756512,-1.50205760164E-06,-117.364631653,2.30258512497,-2.60164008193553E-06
0.0000529643774643,-1.52938784698E-06,-116.808395386,2.30258512497,-2.64897745544774E-06
0.0000544327591367,-1.55671771745E-06,-116.252166748,2.30258512497,-2.69631417966605E-06
0.0000560151596618,-1.64128157475E-06,-115.69593811,2.30258512497,-2.84278307699366E-06
0.0000576327986041,-1.67151098856E-06,-115.139709473,2.30258512497,-2.8951419575956E-06
0.0000592504597345,-0.000001701740817,-114.583473206,2.30258512497,-2.94750155635777E-06
0.0000609234363241,-1.79251290215E-06,-114.027244568,2.30258512497,-3.10472341974654E-06
0.0000627035666308,-1.82591251119E-06,-113.47101593,2.30258512497,-3.16257323955676E-06
0.0000644836969376,-1.85931212022E-06,-112.914787292,2.30258512497,-3.22042305934965E-06
0.0000662638516611,-1.89271218737E-06,-112.358551025,2.30258512497,-3.27827367262966E-06
0.0000682128575533,-1.99361226931E-06,-111.802322388,2.30258512497,-3.45303774103761E-06
0.0000701696908668,-0.0000020304740536,-111.24609375,2.30258512497,-3.51688422428553E-06
0.0000721265241802,-2.06733583789E-06,-110.689865112,2.30258512497,-3.58073070753346E-06
0.0000742002536112,-2.17571442705E-06,-110.133636475,2.30258512497,-3.76844793041121E-06
0.0000763490591259,-2.21635362594E-06,-109.577400208,2.30258512497,-3.83883708766759E-06
0.0000784978351673,-2.25699226741E-06,-109.02117157,2.30258512497,-3.9092252794442E-06
0.0000807091259508,-2.37341586882E-06,-108.464942932,2.30258512497,-4.11087687228647E-06
0.000083066175112,-2.41817001139E-06,-107.908714294,2.30258512497,-4.18839332106689E-06
0.0000854232566031,-2.46292476781E-06,-107.352478027,2.30258512497,-4.2659108330667E-06
0.000087786801173,-2.58801085179E-06,-106.79624939,2.30258512497,-4.48256628583989E-06
0.0000903695996974,-2.63724456642E-06,-106.240020752,2.30258512497,-4.56784158102439E-06
0.0000929523982219,-2.68647828105E-06,-105.683792114,2.30258512497,-4.6531168762089E-06
0.0000955352321728,-2.73571267098E-06,-105.127555847,2.30258512497,-4.73839334104732E-06
0.0000983122418898,-2.87500441421E-06,-104.571327209,2.30258512497,-4.97965371739652E-06
0.000101139464748,-2.92910870398E-06,-104.015098572,2.30258512497,-5.07336509618559E-06
0.000103966687606,-2.98321299376E-06,-103.458869934,2.30258512497,-5.16707647499198E-06
0.000106951818284,-3.13299334892E-06,-102.902633667,2.30258512497,-5.42650366010481E-06
0.000110043406399,-3.19238769507E-06,-102.346405029,2.30258512497,-5.52937768531894E-06
0.000113134994514,-3.25178204122E-06,-101.790176392,2.30258512497,-5.63225171053307E-06
0.000116351204817,-3.41287924983E-06,-101.233947754,2.30258512497,-5.91128026080312E-06
0.000119728465194,-3.47801387499E-06,-100.677711487,2.30258512497,-6.02409674091219E-06
0.000123105679249,-3.54314760676E-06,-100.121482849,2.30258512497,-6.13691167362439E-06
0.000126578970881,-3.71646666949E-06,-99.5652542114,2.30258512497,-6.43710909619297E-06
0.000130264461305,-3.78782070812E-06,-99.0090255737,2.30258512497,-6.56069791642536E-06
0.00013395000228,-3.85917572547E-06,-98.4527893066,2.30258512497,-6.68428843185052E-06
0.000137709583322,-0.0000040457018914,-97.8965606689,2.30258512497,-7.0073612281823E-06
0.000141727449746,-4.12379022275E-06,-97.3403320312,2.30258512497,-7.14261418555878E-06
0.000145745316169,-4.20187855411E-06,-96.7841033936,2.30258512497,-7.27786714295257E-06
0.000149823943139,-4.40268487986E-06,-96.2278747559,2.30258512497,-7.6256739016328E-06
0.000154199859388,-4.48805768403E-06,-95.6716384888,2.30258512497,-7.77354393603987E-06
0.000158575715616,-4.57342931722E-06,-95.1154098511,2.30258512497,-7.92141194225008E-06
0.000163010038182,-4.78968486172E-06,-94.5591812134,2.30258512497,-8.29597753274255E-06
0.000167771074887,-4.88292501074E-06,-94.0029525757,2.30258512497,-8.45747420815049E-06
0.000172532176895,-4.97616643866E-06,-93.4467163086,2.30258512497,-8.6189730986782E-06
0.000177363129499,-5.20914376715E-06,-92.8904876709,2.30258512497,-9.02250166863454E-06
0.000182538179336,-5.31087638328E-06,-92.3342590332,2.30258512497,-9.1987077285586E-06
0.000187713229173,-0.0000054126089994,-91.7780303955,2.30258512497,-9.37491378846534E-06
0.00019298642546,-5.66369406185E-06,-91.2217941284,2.30258512497,-9.80980587365035E-06
0.000198606027393,-5.77458276852E-06,-90.6655654907,2.30258512497,-1.00018707475884E-05
0.000204225629325,-5.88547147519E-06,-90.109336853,2.30258512497,-1.01939356215264E-05
0.000209991506139,-6.15616764232E-06,-89.5531082153,2.30258512497,-1.06627951364097E-05
0.000216088057521,-0.0000062769196648,-88.9968719482,2.30258512497,-1.08719437744618E-05
0.000222184525282,-6.39767003102E-06,-88.4406433105,2.30258512497,-1.10810895437874E-05
0.000228499187557,-6.68961526838E-06,-87.8844146729,2.30258512497,-1.15867535279227E-05
0.000235106680775,-6.82097649177E-06,-87.3281860352,2.30258512497,-1.18142778409786E-05
0.000241714264622,-6.95233951696E-06,-86.7719497681,2.30258512497,-1.20418052748436E-05
0.000248639608454,-7.26731128154E-06,-86.2157211304,2.30258512497,-1.25873523740458E-05
0.000255794177247,-7.41007799067E-06,-85.6594924927,2.30258512497,-1.28346315678883E-05
0.00026294874604,-0.0000075528446998,-85.103263855,2.30258512497,-1.30819107617309E-05
0.000270553103087,-7.89277285345E-06,-84.5470275879,2.30258512497,-1.36706835947758E-05
0.000278292779208,-8.04778703635E-06,-83.9907989502,2.30258512497,-1.39391760354524E-05
0.000286032455328,-8.20280121925E-06,-83.4345703125,2.30258512497,-1.42076684761289E-05
0.000294390633249,-8.56977252639E-06,-82.8783416748,2.30258512497,-1.48432814250154E-05
0.000302755484545,-8.73792548228E-06,-82.3221130371,2.30258512497,-1.51345308880597E-05
0.000311282641267,-9.12012515332E-06,-81.76587677,2.30258512497,-1.57965201369371E-05
0.000320314811744,-0.0000093023591879,-81.2096481323,2.30258512497,-1.6112158743698E-05
0.000329346982221,-9.48459322248E-06,-80.6534194946,2.30258512497,-1.64277973504588E-05
0.000338755961325,-9.89755118174E-06,-80.0971908569,2.30258512497,-1.71430615172871E-05
0.000348499901741,-0.0000100948638449,-79.5409545898,2.30258512497,-1.74848170748569E-05
0.000358243708508,-0.0000102921738018,-78.9847259521,2.30258512497,-1.78265679450469E-05
0.000368630689332,-0.000010738483008,-78.4284973145,2.30258512497,-1.85995981660711E-05
0.000379132665191,-0.0000109519184238,-77.8722686768,2.30258512497,-1.89692791503713E-05
0.000389795624577,-0.0000114171480137,-77.3160324097,2.30258512497,-1.97750804372625E-05
0.000401104583735,-0.0000116478151306,-76.759803772,2.30258512497,-2.01746076033687E-05
0.000412413542893,-0.0000118784822476,-76.2035751343,2.30258512497,-2.05741347696482E-05
0.000424222058244,-0.0000123817109227,-75.6473464966,2.30258512497,-2.14457524027469E-05
0.000436389297438,-0.0000126307780797,-75.0911102295,2.30258512497,-2.18771493731677E-05
0.000448556369745,-0.0000128798418204,-74.5348815918,2.30258512497,-2.23085404263832E-05
0.000461632030014,-0.0000134242651829,-73.9786529541,2.30258512497,-2.32515093510607E-05
0.000474710741103,-0.0000136929498953,-73.4224243164,2.30258512497,-2.37168849241545E-05
0.000488217799495,-0.0000142611004012,-72.8661880493,2.30258512497,-2.47009504667193E-05
0.000502264111801,-0.0000145506927657,-72.3099594116,2.30258512497,-2.52025391555173E-05
0.000516310424107,-0.0000148402851303,-71.7537307739,2.30258512497,-2.57041278444885E-05
0.000531300149286,-0.0000154554093101,-71.1975021362,2.30258512497,-2.67695541768663E-05
0.000546372729969,-0.0000157672638335,-70.6412658691,2.30258512497,-2.73097020559652E-05
0.000561909519676,-0.0000164095952282,-70.0850372314,2.30258512497,-2.84222526668822E-05
0.00057806893348,-0.0000167451182536,-69.5288085938,2.30258512497,-2.90033955939842E-05
0.000594228347284,-0.000017080641279,-68.9725799561,2.30258512497,-2.95845385210863E-05
0.000611498854379,-0.0000177765605419,-68.4163513184,2.30258512497,-3.07899060423949E-05
0.000628809096568,-0.0000181372433731,-67.8601150513,2.30258512497,-3.14146270314511E-05
0.000646769318993,-0.000018864464479,-67.3038864136,2.30258512497,-3.26742109352064E-05
0.000665296079203,-0.0000192518472085,-66.7476577759,2.30258512497,-3.33451775046751E-05
0.0006839941842,-0.0000200118622751,-66.1914291382,2.30258512497,-3.46615622145441E-05
0.000703806774326,-0.0000204275753187,-65.6351928711,2.30258512497,-3.53815983274284E-05
0.000723619092701,-0.0000208432826604,-65.0789642334,2.30258512497,-3.61016245643322E-05
0.000744465548383,-0.0000216677125988,-64.5227355957,2.30258512497,-3.75295791049219E-05
0.000765635076977,-0.0000221134385771,-63.9665031433,2.30258512497,-3.83015991455908E-05
0.000787406189009,-0.0000229757580103,-63.4102745056,2.30258512497,-3.97951802162472E-05
0.00081000696265,-0.0000234532636773,-62.8540420532,2.30258512497,-4.06222442923933E-05
0.000832770746805,-0.0000243554015801,-62.2978134155,2.30258512497,-4.21847929754765E-05
0.000856879664651,-0.000024866523683,-61.7415809631,2.30258512497,-4.30700824265708E-05
0.000880988417156,-0.0000253776422806,-61.1853523254,2.30258512497,-4.39553658063073E-05
0.000906407549729,-0.0000263572042729,-60.629119873,2.30258512497,-4.56520169461343E-05
0.000932104061777,-0.0000269038503988,-60.0728912354,2.30258512497,-4.65988358099538E-05
0.000958754558404,-0.0000279295162199,-59.516658783,2.30258512497,-4.83753411236859E-05
0.000986121222961,-0.0000285136767735,-58.9604301453,2.30258512497,-4.93871368822986E-05
0.00101409488337,-0.0000295879075793,-58.4041976929,2.30258512497,-0.0000512477592169999
0.00104321677808,-0.000030211645483,-57.8479690552,2.30258512497,-5.23281049568148E-05
0.00107261324684,-0.0000313370751428,-57.2917366028,2.30258512497,-5.42774063079333E-05
0.00110357824994,-0.0000320025311628,-56.7355079651,2.30258512497,-5.54300099447759E-05
0.00113454346541,-0.0000326679917466,-56.1792755127,2.30258512497,-5.65826214863519E-05
0.00116740392607,-0.0000338913653953,-55.623046875,2.30258512497,-5.87015668025413E-05
0.00120030263886,-0.0000346007574797,-55.0668182373,2.30258512497,-5.99302699352092E-05
0.00123490365566,-0.0000358834468487,-54.5105857849,2.30258512497,-6.21519530926457E-05
0.00126982937306,-0.000036639070517,-53.9543571472,2.30258512497,-6.34607316775429E-05
0.00130629862935,-0.0000379843629475,-53.3981246948,2.30258512497,-6.57908465182067E-05
0.00134334728834,-0.0000387885919448,-52.8418960571,2.30258512497,-6.71838120024505E-05
0.00138182231996,-0.0000401999778046,-52.2856636047,2.30258512497,-6.96284040207084E-05
0.00142109255605,-0.0000410552647486,-51.729434967,2.30258512497,-7.11098044627667E-05
0.00146172026969,-0.0000425364624565,-51.1732025146,2.30258512497,-7.36753141489041E-05
0.00150331338016,-0.0000434453370885,-50.616973877,2.30258512497,-7.52495311892385E-05
0.00154625088292,-0.0000450002941738,-50.0607414246,2.30258512497,-7.79427958645673E-05
0.00159027063105,-0.0000459653638631,-49.5045127869,2.30258512497,-7.96143455992796E-05
0.0016356850086,-0.0000475982668864,-48.9482803345,2.30258512497,-8.24426165994681E-05
0.00168223778621,-0.0000486222171218,-48.3920516968,2.30258512497,-8.4216150431603E-05
0.00173030695139,-0.0000503374943184,-47.8358192444,2.30258512497,-8.71870976851785E-05
0.00177950153334,-0.0000514230891868,-47.2795906067,2.30258512497,-8.90674031536833E-05
0.00183041401275,-0.000053225429847,-46.7233581543,2.30258512497,-9.2189148749697E-05
0.00188236157566,-0.0000543755043037,-46.1671295166,2.30258512497,-9.41811361411885E-05
0.00193631690136,-0.0000562698574814,-45.6108970642,2.30258512497,-9.74622520924445E-05
0.00199113085853,-0.0000574873262974,-45.0546684265,2.30258512497,-9.95709699383872E-05
0.00204833998598,-0.0000594789123909,-44.4984359741,2.30258512497,-0.000103020498239977
0.00210613601712,-0.0000607667602466,-43.9422073364,2.30258512497,-0.000105251116158468
0.00216682076982,-0.0000628610737481,-43.385974884,2.30258512497,-0.000108878573550043
0.00222799475996,-0.0000649873196754,-42.8297462463,2.30258512497,-0.000112561339525513
0.00229211085086,-0.0000664251784488,-42.2735137939,2.30258512497,-0.000115051783975151
0.00235711733495,-0.000068662799557,-41.7172851562,2.30258512497,-0.000118927457422642
0.00242457433814,-0.0000701804043584,-41.1610565186,2.30258512497,-0.000121556026044477
0.00249366832366,-0.0000725356984042,-40.6048240662,2.30258512497,-0.000125635514998567
0.00256459027467,-0.0000741363252408,-40.0485954285,2.30258512497,-0.000128407882003517
0.00263803781318,-0.000076615863851,-39.4923629761,2.30258512497,-0.000132702568855712
0.00271254961282,-0.0000783028325412,-38.9361343384,2.30258512497,-0.000135624484337916
0.00279062833673,-0.000080913500471,-38.379901886,2.30258512497,-0.00014014629383402
0.00286978221053,-0.0000835692824416,-37.8236732483,2.30258512497,-0.000144746243140925
0.00295185584913,-0.0000854391684683,-37.2674407959,2.30258512497,-0.000147984980743532
0.00303610110654,-0.0000882372414255,-36.7112121582,2.30258512497,-0.000152831385268687
0.0031221483558,-0.0000902037945183,-36.1549797058,2.30258512497,-0.000156237555141199
0.00321179501182,-0.0000931518689562,-35.5987510681,2.30258512497,-0.000161343769852136
0.00330292950888,-0.0000961541700289,-35.0425186157,2.30258512497,-0.000166543907849671
0.00339731512785,-0.0000983247408369,-34.486289978,2.30258512497,-0.000170303446770553
0.00349437147112,-0.000101489740394,-33.9300575256,2.30258512497,-0.000175785386809383
0.00359319059477,-0.000104714846799,-33.3738288879,2.30258512497,-0.000181371434962659
0.0036964425532,-0.000107104009993,-32.8175964355,2.30258512497,-0.000185509587002241
0.00380174169647,-0.000110505499461,-32.2613677979,2.30258512497,-0.000191401139582227
0.00390962471365,-0.0001130094942,-31.7051372528,2.30258512497,-0.00019573818569206
0.00402176372898,-0.00011659645717,-31.1489067078,2.30258512497,-0.000201950987800969
0.00413621324844,-0.000120255886848,-30.5926761627,2.30258512497,-0.00020828930592999
0.0042537567571,-0.000123000812608,-30.0364456177,2.30258512497,-0.000213043656809315
0.00437565716961,-0.000126860884793,-29.4802150726,2.30258512497,-0.000219729497954618
0.00450023193434,-0.000130801502166,-28.9239845276,2.30258512497,-0.000226554847457843
0.00462796374193,-0.00013380249734,-28.3677539825,2.30258512497,-0.00023175272357248
0.00476063215443,-0.000137959846098,-27.8115234375,2.30258512497,-0.000238953462846119
0.00489636995774,-0.000142206658596,-27.2552928925,2.30258512497,-0.000246309157862873
0.00503532199026,-0.000146545789403,-26.6990623474,2.30258512497,-0.000253824752881285
0.00517931371838,-0.000149959463014,-26.1428318024,2.30258512497,-0.000259737409015994
0.00532730883062,-0.000154539152206,-25.5866012573,2.30258512497,-0.000267669663379412
0.00547895744865,-0.000159221290135,-25.0303707123,2.30258512497,-0.000275779364160485
0.00563442510337,-0.000162929109429,-24.4741401672,2.30258512497,-0.000282201495562977
0.00579581867832,-0.000167869882063,-23.9179096222,2.30258512497,-0.000290759164793711
0.00596132909264,-0.000172923977822,-23.3616790771,2.30258512497,-0.000299513115434618
0.00613113592159,-0.000178095230968,-22.8054485321,2.30258512497,-0.00030846998862229
0.00630542596448,-0.000183387677659,-22.2492179871,2.30258512497,-0.000317636775187452
0.00648530196177,-0.000187728685495,-21.692987442,2.30258512497,-0.000325155621315459
0.00667065812174,-0.000193313975436,-21.136756897,2.30258512497,-0.000334829627268274
0.00686099731924,-0.000199032621153,-20.5805282593,2.30258512497,-0.000344734612200604
0.00705652165077,-0.000204889173614,-20.0242977142,2.30258512497,-0.000354878458620249
0.00725743599243,-0.000210888306408,-19.4680671692,2.30258512497,-0.000365269261420809
0.00746394911461,-0.000217034845952,-18.9118366241,2.30258512497,-0.000375915380201748
0.00767682726973,-0.000222247898532,-18.3556060791,2.30258512497,-0.000384944652132837
0.00789604823593,-0.00022873133028,-17.7993755341,2.30258512497,-0.000396174285327778
0.0081213850267,-0.000235375424735,-17.243144989,2.30258512497,-0.000407682194494124
0.00835305022713,-0.000242185314128,-16.686914444,2.30258512497,-0.000419477268916725
0.00859125683109,-0.000249166240819,-16.1306838989,2.30258512497,-0.00043156858862945
0.00883621919959,-0.000256323477619,-15.5744533539,2.30258512497,-0.000443965286408852
0.00908814915389,-0.000263662420476,-15.0182228088,2.30258512497,-0.000456676708311021
0.00934725845621,-0.000271188457864,-14.4619922638,2.30258512497,-0.0004697121874467
0.00961375516718,-0.000278907040701,-13.9057617188,2.30258512497,-0.000483081165082813
0.00988784467685,-0.000286823585726,-13.3495311737,2.30258512497,-0.000496793023286519
0.010169726851,-0.000294943533469,-12.7933006287,2.30258512497,-0.0005108571853322
0.0104595960232,-0.000303272230516,-12.2370700836,2.30258512497,-0.000525282911778453
0.010757640419,-0.000311814986098,-11.6808395386,2.30258512497,-0.000540079398483119
0.0110640398215,-0.000320577013027,-11.1246089935,2.30258512497,-0.000555255674301434
0.0113795669267,-0.000330522670996,-10.5683784485,2.30258512497,-0.000572482059218444
0.0117044189681,-0.000339754375338,-10.0121488571,2.30258512497,-0.000588471840179242
0.0120382542807,-0.000349223807372,-9.45591831207,2.30258512497,-0.000604873377580951
0.0123812039784,-0.000358935449734,-8.89968776703,2.30258512497,-0.000621694435576873
0.012734086656,-0.00036974898746,-8.34345722198,2.30258512497,-0.000640424032327868
0.0130975513121,-0.000379991294771,-7.78722667694,2.30258512497,-0.000658164228977254
0.01347055082,-0.000390491186779,-7.2309961319,2.30258512497,-0.000676350575409096
0.0138550063134,-0.000402042928416,-6.67476558685,2.30258512497,-0.000696358778840289
0.0142496522927,-0.000413114302894,-6.11853504181,2.30258512497,-0.000715534961945806
0.0146563362036,-0.000425180010895,-5.56230449677,2.30258512497,-0.000736433381232829
0.0150740727923,-0.000437475913996,-5.00607442856,2.30258512497,-0.000757730510128704
0.0155036186399,-0.000450027868564,-4.44984388351,2.30258512497,-0.000779471133174777
0.0159456576789,-0.00046237545385,-3.89361333847,2.30258512497,-0.000800857778240919
0.0164003640484,-0.000475992175728,-3.33738279343,2.30258512497,-0.000824442632366149
0.0168682018595,-0.000489442687589,-2.78115224838,2.30258512497,-0.000847739602297209
0.01734907012,-0.000503223941173,-2.22492194176,2.30258512497,-0.000871609433696688
0.0178437855038,-0.000517629892003,-1.66869139671,2.30258512497,-0.000896561272465587
0.0183524971236,-0.000532488632834,-1.11246097088,2.30258512497,-0.000922297366521377
0.0188757944477,-0.000547597694055,-0.556230485439,2.30258512497,-0.000948467028210818
0.0193915913526,-0.00028175010108,0,2.30258512497,-0.000488005490108227
0.0194016651572,1.25189684548E-09,0.556230485439,2.30258512497,2.16834894220656E-09
0.0194016639154,1.25847510762E-09,1.11246097088,2.30258512497,2.17974282645855E-09
0.0194016629186,1.26514983807E-09,1.66869139671,2.30258512497,2.19130379872478E-09
0.0194016614319,1.27182581415E-09,2.22492194176,2.30258512497,2.20286692848545E-09
0.0194016601901,1.2784153823E-09,2.78115224838,2.30258512497,2.21428039532119E-09
0.0194016595693,1.28504402408E-09,3.33738279343,2.30258512497,2.22576153966932E-09
0.0194016577066,1.29197200275E-09,3.89361333847,2.30258512497,2.23776115071952E-09
0.0194016565146,1.29845312025E-09,4.44984388351,2.30258512497,2.24898677551934E-09
0.019401655844,1.30525036252E-09,5.00607442856,2.30258512497,2.26075994448234E-09
0.0194016539813,1.31212004314E-09,5.56230449677,2.30258512497,2.27265858034795E-09
0.0194016521187,1.31907023696E-09,6.11853504181,2.30258512497,2.28469666916664E-09
0.0194016513478,1.32565975526E-09,6.67476558685,2.30258512497,2.29611004965964E-09
0.019401650256,1.33274035835E-09,7.2309961319,2.30258512497,2.30837401395975E-09
0.0194016493001,1.33939280673E-09,7.78722667694,2.30258512497,2.31989639254864E-09
0.0194016478469,1.34606732663E-09,8.34345722198,2.30258512497,2.33145700013157E-09
0.0194016461628,1.35334786481E-09,8.89968776703,2.30258512497,2.34406726216578E-09
0.0194016446681,1.36009992636E-09,9.45591831207,2.30258512497,2.35576217582621E-09
0.0194016433477,1.36687930733E-09,10.0121488571,2.30258512497,2.36750440811011E-09
0.0194016422398,1.37368744772E-09,10.5683784485,2.30258512497,2.37929645317066E-09
0.0194016408938,1.38126799633E-09,11.1246089935,2.30258512497,2.39242634851242E-09
0.019401640055,1.38817187488E-09,11.6808395386,2.30258512497,2.40438421693031E-09
0.0194016384782,1.39510960809E-09,12.2370700836,2.30258512497,2.41640072333938E-09
0.0194016369659,1.40208247833E-09,12.7933006287,2.30258512497,2.42847808886965E-09
0.019401635735,1.40909196754E-09,13.3495311737,2.30258512497,2.44061888031648E-09
0.0194016341171,1.41613929881E-09,13.9057617188,2.30258512497,2.45282521613388E-09
0.0194016331762,1.42322591404E-09,14.4619922638,2.30258512497,2.46509959376594E-09
0.0194016319389,1.4303530569E-09,15.0182228088,2.30258512497,2.47744416731226E-09
0.0194016301283,1.43752223912E-09,15.5744533539,2.30258512497,2.48986155516602E-09
0.0194016283522,1.44473464544E-09,16.1306838989,2.30258512497,2.50235380935709E-09
0.0194016268336,1.4519906121E-09,16.686914444,2.30258512497,2.51492151227023E-09
0.0194016258667,1.45929375017E-09,17.243144989,2.30258512497,2.52757091846216E-09
0.0194016250754,1.46664421883E-09,17.7993755341,2.30258512497,2.54030230364073E-09
0.0194016234198,1.47404342199E-09,18.3556060791,2.30258512497,2.55311809944937E-09
0.0194016217925,1.48017252024E-09,18.9118366241,2.30258512497,2.56373400902295E-09
0.0194016201932,1.4876238862E-09,19.4680671692,2.30258512497,2.57664015345146E-09
0.019401618618,1.49512699961E-09,20.0242977142,2.30258512497,2.58963592709253E-09
0.0194016170659,1.50268331807E-09,20.5805282593,2.30258512497,2.60272385458342E-09
0.0194016155356,1.51029417538E-09,21.136756897,2.30258512497,2.6159062461335E-09
0.0194016140261,1.51796101288E-09,21.692987442,2.30258512497,2.62918559821688E-09
0.0194016125391,1.52410254874E-09,22.2492179871,2.30258512497,2.6398230503629E-09
0.019401611075,1.53183001408E-09,22.8054485321,2.30258512497,2.65320741294551E-09
0.0194016096291,1.53961658182E-09,23.3616790771,2.30258512497,2.66669414388777E-09
0.0194016082005,1.54746361943E-09,23.9179096222,2.30258512497,2.68028561171719E-09
0.0194016067883,1.55537266167E-09,24.4741401672,2.30258512497,2.69398447471608E-09
0.0194016053996,1.56152847517E-09,25.0303707123,2.30258512497,2.70464665646E-09
0.0194016037243,1.56950502732E-09,25.5866012573,2.30258512497,2.71846245005302E-09
0.0194016020461,1.57754677733E-09,26.1428318024,2.30258512497,2.73239116965211E-09
0.0194016007026,1.58371107232E-09,26.6990623474,2.30258512497,2.74306804176763E-09
0.019401599379,1.59182405077E-09,27.2552928925,2.30258512497,2.75712013264374E-09
0.0194015980679,1.60000543066E-09,27.8115234375,2.30258512497,2.77129069828924E-09
0.0194015967382,1.60825676331E-09,28.3677539825,2.30258512497,2.78558242566919E-09
0.0194015950315,1.61443541314E-09,28.9239845276,2.30258512497,2.79628416109693E-09
0.0194015930825,1.62276343745E-09,29.4802150726,2.30258512497,2.81070872232852E-09
0.0194015911012,1.63116472075E-09,30.0364456177,2.30258512497,2.8252601718529E-09
0.0194015898608,1.63735395937E-09,30.5926761627,2.30258512497,2.83598024760291E-09
0.0194015883737,1.64583572751E-09,31.1489067078,2.30258512497,2.85067110095941E-09
0.0194015867036,1.65439421849E-09,31.7051372528,2.30258512497,2.86549484217289E-09
0.0194015846993,1.66059482777E-09,32.2613677979,2.30258512497,2.87623461248373E-09
0.0194015831559,1.66923762567E-09,32.8175964355,2.30258512497,2.89120437756608E-09
0.0194015819716,1.67544420908E-09,33.3738288879,2.30258512497,2.90195449537361E-09
0.01940158042,1.6841733731E-09,33.9300575256,2.30258512497,2.91707385096386E-09
0.0194015787232,1.69298471402E-09,34.486289978,2.30258512497,2.93233554112011E-09
0.0194015768078,1.6992037163E-09,35.0425186157,2.30258512497,2.94310716904145E-09
0.0194015752056,1.70810533328E-09,35.5987510681,2.30258512497,2.95852522192033E-09
0.0194015736515,1.71709269319E-09,36.1549797058,2.30258512497,2.97409178591036E-09
0.0194015717921,1.72332491882E-09,36.7112121582,2.30258512497,2.98488631734575E-09
0.0194015701126,1.73240663746E-09,37.2674407959,2.30258512497,3.00061631545028E-09
0.0194015686466,1.73864566028E-09,37.8236732483,2.30258512497,3.0114226199641E-09
0.0194015666454,1.74782385755E-09,38.379901886,2.30258512497,3.02731972395763E-09
0.019401564527,1.75709366606E-09,38.9361343384,2.30258512497,3.04337550327338E-09
0.0194015634589,1.76334678325E-09,39.4923629761,2.30258512497,3.05420621995214E-09
0.0194015620789,1.77271730611E-09,40.0485954285,2.30258512497,3.07043644163915E-09
0.0194015599731,1.77897770544E-09,40.6048240662,2.30258512497,3.08127977135438E-09
0.0194015582508,1.78845106282E-09,41.1610565186,2.30258512497,3.0976881076548E-09
0.0194015568667,1.79471885045E-09,41.7172851562,2.30258512497,3.10854423428101E-09
0.0194015549939,1.80429614576E-09,42.2735137939,2.30258512497,3.12513259635702E-09
0.0194015529468,1.81057151659E-09,42.8297462463,2.30258512497,3.13600185747092E-09
0.0194015512345,1.82025738424E-09,43.385974884,2.30258512497,3.1527782723561E-09
0.0194015495778,1.83004507269E-09,43.9422073364,2.30258512497,3.16973104604016E-09
0.0194015482507,1.83633582892E-09,44.4984359741,2.30258512497,3.18062695544855E-09
0.019401546796,1.84623540769E-09,45.0546684265,2.30258512497,3.19777352885172E-09
0.0194015448326,1.85253409919E-09,45.6108970642,2.30258512497,3.20868318255092E-09
0.0194015428774,1.86254791327E-09,46.1671295166,2.30258512497,3.22602761731503E-09
0.0194015409408,1.86885458806E-09,46.7233581543,2.30258512497,3.23695109847812E-09
0.0194015390141,1.87898487708E-09,47.2795906067,2.30258512497,3.25449727375612E-09
0.0194015371038,1.88529964634E-09,47.8358192444,2.30258512497,3.26543477495252E-09
0.0194015352044,1.89554890557E-09,48.3920516968,2.30258512497,3.28318701267882E-09
0.0194015333198,1.90187186518E-09,48.9482803345,2.30258512497,3.29413869997755E-09
0.0194015314466,1.91224252995E-09,49.5045127869,2.30258512497,3.31210121826745E-09
0.0194015295872,1.91857368731E-09,50.0607414246,2.30258512497,3.32306710448568E-09
0.0194015277389,1.92906819635E-09,50.616973877,2.30258512497,3.34124412734345E-09
0.0194015259043,1.93540769358E-09,51.1732025146,2.30258512497,3.35222445864026E-09
0.0194015239534,1.94602860147E-09,51.729434967,2.30258512497,3.37062041072825E-09
0.0194015218413,1.95237652837E-09,52.2856636047,2.30258512497,3.38161534264178E-09
0.0194015198467,1.96312618603E-09,52.8418960571,2.30258512497,3.40023429587287E-09
0.0194015180601,1.9694825826E-09,53.3981246948,2.30258512497,3.41124389768517E-09
0.01940151628,1.98036387793E-09,53.9543571472,2.30258512497,3.43009085404889E-09
0.0194015145168,1.98672870183E-09,54.5105857849,2.30258512497,3.44111505242492E-09
0.01940151271,1.99774390555E-09,55.0668182373,2.30258512497,3.46019394492368E-09
0.0194015106797,2.0041172437E-09,55.623046875,2.30258512497,3.4712328904133E-09
0.0194015086564,2.01526924659E-09,56.1792755127,2.30258512497,3.49054872602493E-09
0.0194015069387,2.02165114737E-09,56.7355079651,2.30258512497,3.50160250242476E-09
0.0194015052209,2.02803300438E-09,57.2917366028,2.30258512497,3.51265620301272E-09
0.0194015030395,2.03933289441E-09,57.8479690552,2.30258512497,3.53222818666462E-09
0.0194015007787,2.04572333145E-09,58.4041976929,2.30258512497,3.54329674830047E-09
0.0194014987201,2.05716554662E-09,58.9604301453,2.30258512497,3.56311524632604E-09
0.0194014967672,2.06356454537E-09,59.516658783,2.30258512497,3.57419863727861E-09
0.0194014949438,2.07515036697E-09,60.0728912354,2.30258512497,3.59426586893724E-09
0.0194014932912,2.08155786638E-09,60.629119873,2.30258512497,3.60536398346483E-09
0.0194014914978,2.09329264789E-09,61.1853523254,2.30258512497,3.62568922125587E-09
0.0194014890503,2.09970861106E-09,61.7415809631,2.30258512497,3.6368019954458E-09
0.0194014866029,2.10612461823E-09,62.2978134155,2.30258512497,3.64791484584596E-09
0.0194014846631,2.11801855653E-09,62.8540420532,2.30258512497,3.66851575128365E-09
0.0194014827835,2.12444307752E-09,63.4102745056,2.30258512497,3.67964334805263E-09
0.0194014807635,2.13649044176E-09,63.9665031433,2.30258512497,3.7005099950136E-09
0.0194014786423,2.14292332454E-09,64.5227355957,2.30258512497,3.71165207482769E-09
0.0194014765904,2.15512718319E-09,65.0789642334,2.30258512497,3.73278977805788E-09
0.0194014747576,2.16156838286E-09,65.6351928711,2.30258512497,3.74394626314802E-09
0.0194014729249,2.16800967088E-09,66.1914291382,2.30258512497,3.75510290126484E-09
0.0194014706628,2.18038130356E-09,66.7476577759,2.30258512497,3.77653119763918E-09
0.0194014683357,2.18683076065E-09,67.3038864136,2.30258512497,3.7877019850003E-09
0.0194014660221,2.19936481804E-09,67.8601150513,2.30258512497,3.80941160922476E-09
0.0194014637238,2.20582257188E-09,68.4163513184,2.30258512497,3.82059676697841E-09
0.0194014614265,2.21852227271E-09,68.9725799561,2.30258512497,3.8425932940569E-09
0.0194014591566,2.22498796816E-09,69.5288085938,2.30258512497,3.85379220708256E-09
0.0194014568867,2.23145366361E-09,70.0850372314,2.30258512497,3.86499112010823E-09
0.0194014549188,2.24433009071E-09,70.6412658691,2.30258512497,3.88729374606539E-09
0.019401453175,2.25080375309E-09,71.1975021362,2.30258512497,3.89850645821859E-09
0.0194014513927,2.26385211382E-09,71.7537307739,2.30258512497,3.92110688195844E-09
0.019401449178,2.27033349687E-09,72.3099594116,2.30258512497,3.93233296670436E-09
0.0194014469634,2.27681487992E-09,72.8661880493,2.30258512497,3.94355905145027E-09
0.0194014447638,2.29004608353E-09,73.4224243164,2.30258512497,3.96647616834808E-09
0.0194014425762,2.29653505486E-09,73.9786529541,2.30258512497,3.9777153963805E-09
0.0194014403876,2.30994467018E-09,74.5348815918,2.30258512497,4.00094153142469E-09
0.0194014379863,2.31644109241E-09,75.0911102295,2.30258512497,4.01219366479447E-09
0.0194014355851,2.32293760375E-09,75.6473464966,2.30258512497,4.0234459525073E-09
0.0194014332953,2.33653617408E-09,76.2035751343,2.30258512497,4.04699936722916E-09
0.0194014311603,2.34303979168E-09,76.759803772,2.30258512497,4.05826396334536E-09
0.0194014290253,2.34954340929E-09,77.3160324097,2.30258512497,4.06952855947888E-09
0.0194014265352,2.36333425246E-09,77.8722686768,2.30258512497,4.09341500052853E-09
0.0194014239571,2.36984489301E-09,78.4284973145,2.30258512497,4.10469176075095E-09
0.0194014214191,2.38382406652E-09,78.9847259521,2.30258512497,4.12890439951809E-09
0.0194014191035,2.39034144351E-09,79.5409545898,2.30258512497,4.14019282759685E-09
0.0194014167879,2.39685890989E-09,80.0971908569,2.30258512497,4.15148141050363E-09
0.0194014145931,2.41103661892E-09,80.6534194946,2.30258512497,4.17603792287852E-09
0.0194014125339,2.41756047359E-09,81.2096481323,2.30258512497,4.18733757062816E-09
0.0194014104748,2.42408432825E-09,81.76587677,2.30258512497,4.19863721836047E-09
0.0194014079207,2.43846377062E-09,82.3221130371,2.30258512497,4.22354314312982E-09
0.0194014052079,2.44499378988E-09,82.8783416748,2.30258512497,4.23485346826254E-09
0.0194014025002,2.45957202647E-09,83.4345703125,2.30258512497,4.26010371472118E-09
0.0194014002663,2.46610792541E-09,83.9907989502,2.30258512497,4.2714242237584E-09
0.0194013980324,2.47264382436E-09,84.5470275879,2.30258512497,4.28274473281294E-09
0.0194013957025,2.48743055774E-09,85.103263855,2.30258512497,4.30835610630507E-09
0.0194013930535,2.49397194682E-09,85.6594924927,2.30258512497,4.31968612454371E-09
0.0194013904046,2.50051333591E-09,86.2157211304,2.30258512497,4.33101614279966E-09
0.0194013879514,2.51551140189E-09,86.7719497681,2.30258512497,4.35699355509229E-09
0.0194013857698,2.52205808979E-09,87.3281860352,2.30258512497,4.36833275115639E-09
0.0194013835884,2.52860468789E-09,87.8844146729,2.30258512497,4.37967179168232E-09
0.0194013811747,2.54381737066E-09,88.4406433105,2.30258512497,4.40602093115939E-09
0.0194013785876,2.55036871741E-09,88.9968719482,2.30258512497,4.41736819658839E-09
0.0194013760006,2.55692015403E-09,89.5531082153,2.30258512497,4.4287156176768E-09
0.0194013734345,2.57235083506E-09,90.109336853,2.30258512497,4.45544234121615E-09
0.0194013708777,2.57890655333E-09,90.6655654907,2.30258512497,4.4667971783399E-09
0.0194013683209,2.58546227161E-09,91.2217941284,2.30258512497,4.47815201548096E-09
0.0194013657874,2.6011140977E-09,91.7780303955,2.30258512497,4.50526177350008E-09
0.0194013632604,2.60767366395E-09,92.3342590332,2.30258512497,4.51662327552069E-09
0.0194013607335,2.61423323021E-09,92.8904876709,2.30258512497,4.52798477755863E-09
0.0194013582309,2.63010943405E-09,93.4467163086,2.30258512497,4.55548316924082E-09
0.0194013557333,2.63667249861E-09,94.0029525757,2.30258512497,4.5668507305121E-09
0.0194013532357,2.64323547315E-09,94.5591812134,2.30258512497,4.57821813586416E-09
0.0194013505884,2.65933934878E-09,95.1154098511,2.30258512497,4.60611086665409E-09
0.0194013479141,2.66590522495E-09,95.6716384888,2.30258512497,4.61748329777674E-09
0.0194013452397,2.67247119119E-09,96.2278747559,2.30258512497,4.6288558849052E-09
0.0194013427595,2.68880596087E-09,96.7841033936,2.30258512497,4.6571485359209E-09
0.0194013403194,2.69537411987E-09,97.3403320312,2.30258512497,4.66852492102109E-09
0.0194013378793,2.70194227886E-09,97.8965606689,2.30258512497,4.67990130610396E-09
0.0194013353051,2.71851125783E-09,98.4527893066,2.30258512497,4.70859961950954E-09
0.0194013326921,2.72508132774E-09,99.0090255737,2.30258512497,4.71997931440294E-09
0.0194013300791,2.73165130754E-09,99.5652542114,2.30258512497,4.73135885322124E-09
0.0194013273503,2.74845774251E-09,100.121482849,2.30258512497,4.76046845248338E-09
0.0194013245686,2.75502887569E-09,100.677711487,2.30258512497,4.77184998901444E-09
0.0194013217869,2.761600099E-09,101.233947754,2.30258512497,4.78323168165524E-09
0.0194013191335,2.77864732872E-09,101.790176392,2.30258512497,4.81275834965858E-09
0.0194013165801,2.78521891596E-09,102.346405029,2.30258512497,4.82414067264463E-09
0.0194013140267,2.79179050321E-09,102.902633667,2.30258512497,4.835522995648E-09
0.0194013113294,2.80908195728E-09,103.458869934,2.30258512497,4.86547267263399E-09
0.0194013084168,2.81565331546E-09,104.015098572,2.30258512497,4.87685459887648E-09
0.0194013055043,2.82222467363E-09,104.571327209,2.30258512497,4.88823652510165E-09
0.0194013026764,2.83976342274E-09,105.127555847,2.30258512497,4.91861452966138E-09
0.0194013001809,2.84633386021E-09,105.683792114,2.30258512497,4.92999486118737E-09
0.0194012976854,2.85290420756E-09,106.240020752,2.30258512497,4.94137503662095E-09
0.01940129519,2.85947455491E-09,106.79624939,2.30258512497,4.95275521205452E-09
0.0194012923543,2.87726257935E-09,107.352478027,2.30258512497,4.98356497415088E-09
0.0194012895076,2.88383124352E-09,107.908714294,2.30258512497,4.99494223423118E-09
0.0194012866609,2.8903998176E-09,108.464942932,2.30258512497,5.00631933827102E-09
0.0194012838367,2.90843978224E-09,109.02117157,2.30258512497,5.03756547359424E-09
0.0194012810223,2.91500577233E-09,109.577400208,2.30258512497,5.04893810203212E-09
0.0194012782078,2.92157185247E-09,110.133636475,2.30258512497,5.06031088644116E-09
0.0194012753338,2.93986970522E-09,110.689865112,2.30258512497,5.09200369707358E-09
0.0194012723657,2.9464322328E-09,111.24609375,2.30258512497,5.10337032826821E-09
0.0194012693975,2.95299476037E-09,111.802322388,2.30258512497,5.11473695944552E-09
0.0194012664383,2.97155239893E-09,112.358551025,2.30258512497,5.14687973229994E-09
0.019401263687,2.97811058925E-09,112.914787292,2.30258512497,5.15823885113989E-09
0.0194012609358,2.98466868962E-09,113.47101593,2.30258512497,5.16959781418186E-09
0.0194012581845,2.99122678998E-09,114.027244568,2.30258512497,5.18095677720652E-09
0.0194012553346,3.01004237674E-09,114.583473206,2.30258512497,5.21354632944906E-09
0.0194012524329,3.01659520132E-09,115.139709473,2.30258512497,5.22489615455471E-09
0.0194012495313,3.02314793602E-09,115.69593811,2.30258512497,5.23624582398363E-09
0.0194012465538,3.04222900501E-09,116.252166748,2.30258512497,5.26929520493703E-09
0.0194012433261,3.04877531156E-09,116.808395386,2.30258512497,5.28063374048355E-09
0.0194012400983,3.0553217079E-09,117.364631653,2.30258512497,5.29197243155092E-09
0.0194012368706,3.06186801445E-09,117.920860291,2.30258512497,5.30331096709744E-09
0.0194012339437,3.08121030274E-09,118.477088928,2.30258512497,5.33681279315036E-09
0.0194012311067,3.08774910636E-09,119.033317566,2.30258512497,5.34813833324092E-09
0.0194012282696,3.09428799967E-09,119.589553833,2.30258512497,5.35946402867911E-09
0.019401225347,3.11390119436E-09,120.145782471,2.30258512497,5.39343507838093E-09
0.019401222191,3.12043130462E-09,120.702011108,2.30258512497,5.40474556113028E-09
0.019401219035,3.12696141488E-09,121.258239746,2.30258512497,5.41605604387962E-09
0.019401215879,3.13349161471E-09,121.814476013,2.30258512497,5.42736668176876E-09
0.0194012127486,3.15336894652E-09,122.370704651,2.30258512497,5.46179523038259E-09
0.0194012096277,3.15988924911E-09,122.926933289,2.30258512497,5.47308872574919E-09
0.0194012065069,3.1664095517E-09,123.483161926,2.30258512497,5.48438222111579E-09
0.0194012034412,3.18656295529E-09,124.039398193,2.30258512497,5.51928894007911E-09
0.019401200698,3.19307206185E-09,124.595626831,2.30258512497,5.53056304335291E-09
0.0194011979547,3.19958116841E-09,125.151855469,2.30258512497,5.54183714662671E-09
0.0194011952115,3.20609027497E-09,125.708084106,2.30258512497,5.55311124990051E-09
0.0194011922173,3.2265100777E-09,126.264312744,2.30258512497,5.58847938570941E-09
0.0194011889957,3.23300681175E-09,126.820549011,2.30258512497,5.59973205916727E-09
0.0194011857743,3.2395034567E-09,127.376777649,2.30258512497,5.6109845782994E-09
0.0194011825528,3.24600010164E-09,127.933006287,2.30258512497,5.62223709741422E-09
0.0194011792174,3.26668691318E-09,128.489242554,2.30258512497,5.6580677060481E-09
0.0194011758639,3.27316968921E-09,129.045471191,2.30258512497,5.66929620350615E-09
0.0194011725104,3.27965246524E-09,129.601699829,2.30258512497,5.6805247009642E-09
0.0194011691893,3.30062133181E-09,130.157928467,2.30258512497,5.71684384324057E-09
0.0194011660387,3.30708869693E-09,130.714157104,2.30258512497,5.72804564821951E-09
0.0194011628881,3.31355606204E-09,131.270385742,2.30258512497,5.73924745318113E-09
0.0194011597374,3.32002342715E-09,131.82661438,2.30258512497,5.75044925814275E-09
0.0194011566011,3.34126063688E-09,132.382858276,2.30258512497,5.78723318440611E-09
0.0194011534852,3.34771109706E-09,132.939086914,2.30258512497,5.79840570917007E-09
0.0194011503693,3.35416155725E-09,133.495315552,2.30258512497,5.80957823395135E-09
0.0194011472534,3.36061201743E-09,134.051544189,2.30258512497,5.8207507587153E-09
0.0194011439547,3.38211690346E-09,134.607772827,2.30258512497,5.85799831393024E-09
0.0194011405487,3.3885488375E-09,135.164001465,2.30258512497,5.86913875047846E-09
0.0194011371426,3.39498077153E-09,135.720230103,2.30258512497,5.88027918700935E-09
0.0194011337366,3.40141270557E-09,136.27645874,2.30258512497,5.89141962355756E-09
0.0194011303605,3.42318470821E-09,136.832702637,2.30258512497,5.92912983831256E-09
0.0194011269918,3.42959635501E-09,137.388931274,2.30258512497,5.94023513633035E-09
0.0194011236232,3.43600800181E-09,137.945159912,2.30258512497,5.95134043434814E-09
0.0194011202545,3.44241964862E-09,138.50138855,2.30258512497,5.96244573238324E-09
0.019401117068,3.4644575773E-09,139.057617188,2.30258512497,6.00061654455058E-09
0.0194011138949,3.47084717543E-09,139.613845825,2.30258512497,6.01168365315169E-09
0.0194011107218,3.47723677355E-09,140.170074463,2.30258512497,6.02275076173548E-09
0.0194011075409,3.49956348915E-09,140.726303101,2.30258512497,6.06142176752081E-09
0.0194011039318,3.5059291095E-09,141.282531738,2.30258512497,6.07244734538871E-09
0.0194011003225,3.51229490448E-09,141.838775635,2.30258512497,6.08347322572464E-09
0.0194010967134,3.51866052484E-09,142.395004272,2.30258512497,6.09449880360985E-09
0.0194010931161,3.54125224281E-09,142.95123291,2.30258512497,6.13362880696416E-09
0.0194010897016,3.54759194506E-09,143.507461548,2.30258512497,6.14460949336602E-09
0.019401086287,3.55393164731E-09,144.063690186,2.30258512497,6.15559017976788E-09
0.0194010828725,3.56027134956E-09,144.619918823,2.30258512497,6.16657086616973E-09
0.0194010794602,3.58312650053E-09,145.176147461,2.30258512497,6.20615714886443E-09
0.0194010760828,3.58943815176E-09,145.732376099,2.30258512497,6.21708924947445E-09
0.0194010727053,3.59574997614E-09,146.288619995,2.30258512497,6.22802164998906E-09
0.019401069328,3.60206162737E-09,146.844848633,2.30258512497,6.23895375059907E-09
0.0194010659462,3.62517785397E-09,147.401077271,2.30258512497,6.27899222954955E-09
0.0194010623019,3.63145928307E-09,147.957305908,2.30258512497,6.28987198389489E-09
0.0194010586576,3.63774071218E-09,148.513534546,2.30258512497,6.30075173825755E-09
0.0194010550132,3.64402214128E-09,149.069763184,2.30258512497,6.31163149260289E-09
0.0194010513689,3.65030357039E-09,149.625991821,2.30258512497,6.32251124696556E-09
0.0194010480399,3.67364567239E-09,150.182220459,2.30258512497,6.36294095358501E-09
0.0194010447355,3.67989482655E-09,150.738464355,2.30258512497,6.37376480609446E-09
0.0194010414311,3.6861438093E-09,151.294692993,2.30258512497,6.38458836171308E-09
0.0194010381267,3.69239279204E-09,151.850921631,2.30258512497,6.39541191731438E-09
0.0194010344969,3.7159876191E-09,152.407150269,2.30258512497,6.4362793565781E-09
0.0194010307826,3.72220175778E-09,152.963378906,2.30258512497,6.44704256049714E-09
0.0194010270683,3.72841589646E-09,153.519607544,2.30258512497,6.45780576441618E-09
0.0194010233541,3.73463003515E-09,154.075836182,2.30258512497,6.46856896835254E-09
0.0194010197549,3.7584742869E-09,154.632064819,2.30258512497,6.509868423852E-09
0.0194010162277,3.76465098423E-09,155.188293457,2.30258512497,6.52056677745054E-09
0.0194010127005,3.77082785101E-09,155.744537354,2.30258512497,6.53126542454508E-09
0.0194010091734,3.77700454834E-09,156.300765991,2.30258512497,6.54196377814362E-09
0.0194010054909,3.80109395253E-09,156.856994629,2.30258512497,6.58368785012476E-09
0.0194010015657,3.8072306297E-09,157.413223267,2.30258512497,6.59431688677285E-09
0.0194009976406,3.81336730687E-09,157.969451904,2.30258512497,6.60494592342094E-09
0.0194009937154,3.81950398403E-09,158.525680542,2.30258512497,6.61557496005171E-09
0.0194009898296,3.84383418367E-09,159.08190918,2.30258512497,6.65771610198648E-09
0.0194009862344,3.84992810975E-09,159.638137817,2.30258512497,6.66827109157461E-09
0.0194009826391,3.856022203E-09,160.194381714,2.30258512497,6.67882637070967E-09
0.0194009790438,3.86211612908E-09,160.750610352,2.30258512497,6.6893813602978E-09
0.0194009754486,3.86821005515E-09,161.306838989,2.30258512497,6.69993634986861E-09
0.0194009715421,3.89273024801E-09,161.863067627,2.30258512497,6.74240656971352E-09
0.0194009675588,3.89877854814E-09,162.419296265,2.30258512497,6.7528825328381E-09
0.0194009635755,3.90482684826E-09,162.975524902,2.30258512497,6.76335849594537E-09
0.0194009595922,3.91087514839E-09,163.53175354,2.30258512497,6.77383445906995E-09
0.0194009558124,3.9356218546E-09,164.087982178,2.30258512497,6.81669701154565E-09
0.019400952294,3.94162168248E-09,164.644226074,2.30258512497,6.82708901827048E-09
0.0194009487757,3.94762134577E-09,165.200454712,2.30258512497,6.83748073991707E-09
0.0194009452574,3.95362100906E-09,165.75668335,2.30258512497,6.84787246156365E-09
0.0194009417221,3.9785884532E-09,166.312911987,2.30258512497,6.89111734334927E-09
0.0194009375454,3.98453627405E-09,166.869140625,2.30258512497,6.90141927125579E-09
0.0194009333688,3.99048409489E-09,167.425369263,2.30258512497,6.91172119914498E-09
0.0194009291922,3.99643191574E-09,167.9815979,2.30258512497,6.9220231270515E-09
0.0194009250155,4.00237973658E-09,168.537826538,2.30258512497,6.9323250549407E-09
0.0194009210202,4.02750540003E-09,169.094055176,2.30258512497,6.97584398060998E-09
0.0194009171636,4.03339821566E-09,169.650299072,2.30258512497,6.98605063668077E-09
0.0194009133072,4.03929086965E-09,170.20652771,2.30258512497,6.99625701278288E-09
0.0194009094508,4.04518352363E-09,170.762756348,2.30258512497,7.00646338886766E-09
0.0194009055967,4.07051158789E-09,171.318984985,2.30258512497,7.05033288302335E-09
0.0194009017816,4.07634570392E-09,171.875213623,2.30258512497,7.06043786840456E-09
0.0194008979664,4.08217981995E-09,172.431442261,2.30258512497,7.07054285378577E-09
0.0194008941512,4.08801393597E-09,172.987670898,2.30258512497,7.08064783914966E-09
0.0194008903361,4.093848052E-09,173.543899536,2.30258512497,7.09075282453088E-09
0.019400886406,4.11930786369E-09,174.100143433,2.30258512497,7.13485051192909E-09
0.019400882362,4.12507980314E-09,174.65637207,2.30258512497,7.1448478043147E-09
0.019400878318,4.13085174258E-09,175.212600708,2.30258512497,7.15484509668299E-09
0.019400874274,4.13662368203E-09,175.768829346,2.30258512497,7.1648423890686E-09
0.01940087023,4.14239562148E-09,176.325057983,2.30258512497,7.17483968145421E-09
0.0194008661053,4.16797018772E-09,176.881286621,2.30258512497,7.21913612956343E-09
0.019400861971,4.17367612162E-09,177.437515259,2.30258512497,7.22901909698286E-09
0.0194008578368,4.17938205552E-09,177.993743896,2.30258512497,7.23890206440229E-09
0.0194008537025,4.18508814595E-09,178.549987793,2.30258512497,7.24878530293963E-09
0.0194008495789,4.21082778558E-09,179.106216431,2.30258512497,7.29336766654731E-09
0.0194008454887,4.21646383091E-09,179.662445068,2.30258512497,7.30312958341263E-09
0.0194008413985,4.22209987624E-09,180.218673706,2.30258512497,7.31289150027795E-09
0.0194008373084,4.22773592157E-09,180.774902344,2.30258512497,7.32265341714327E-09
0.0194008332182,4.23337196691E-09,181.331130981,2.30258512497,7.33241533402591E-09
0.0194008291513,4.25919389156E-09,181.887359619,2.30258512497,7.37714021946893E-09
0.0194008251047,4.26475586705E-09,182.443588257,2.30258512497,7.38677384360806E-09
0.019400821058,4.27031784254E-09,182.999816895,2.30258512497,7.39640746774719E-09
0.0194008170113,4.27587997061E-09,183.556060791,2.30258512497,7.40604135616264E-09
0.0194008129646,4.2814419461E-09,184.112289429,2.30258512497,7.41567498030177E-09
0.0194008087505,4.30732422801E-09,184.668518066,2.30258512497,7.46050440758571E-09
0.0194008044886,4.31280776171E-09,185.224746704,2.30258512497,7.47000216655913E-09
0.0194008002266,4.31829129541E-09,185.780975342,2.30258512497,7.47949992553254E-09
0.0194007959647,4.32377482911E-09,186.337203979,2.30258512497,7.48899768450596E-09
0.0194007917028,4.32925836281E-09,186.893432617,2.30258512497,7.49849544347938E-09
0.0194007876087,4.35517872177E-09,187.449661255,2.30258512497,7.54339082214852E-09
0.0194007835197,4.36057956235E-09,188.005905151,2.30258512497,7.55274535243666E-09
0.0194007794308,4.36598025478E-09,188.562133789,2.30258512497,7.56209962612147E-09
0.0194007753418,4.37138094721E-09,189.118362427,2.30258512497,7.57145389980628E-09
0.0194007712437,4.39740276929E-09,189.674591064,2.30258512497,7.61652501775436E-09
0.0194007670716,4.40271574532E-09,190.230819702,2.30258512497,7.62572736217772E-09
0.0194007628996,4.40802872135E-09,190.78704834,2.30258512497,7.63492970660107E-09
0.0194007587276,4.41334169738E-09,191.343276978,2.30258512497,7.64413205102443E-09
0.0194007545556,4.41865467341E-09,191.899505615,2.30258512497,7.65333439544778E-09
0.0194007502921,4.44467000501E-09,192.455749512,2.30258512497,7.69839427155474E-09
0.0194007456639,4.44989041405E-09,193.011978149,2.30258512497,7.70743628524831E-09
0.0194007410357,4.4551108231E-09,193.568206787,2.30258512497,7.7164782989592E-09
0.0194007364075,4.46033123215E-09,194.124435425,2.30258512497,7.72552031267009E-09
0.0194007317793,4.4655516412E-09,194.680664062,2.30258512497,7.73456232638098E-09
0.0194007272506,4.49153257989E-09,195.2368927,2.30258512497,7.7795626322204E-09
0.0194007230426,4.49665524398E-09,195.793121338,2.30258512497,7.78843534669439E-09
0.0194007188347,4.50177790807E-09,196.349349976,2.30258512497,7.79730806116837E-09
0.0194007146267,4.50690057217E-09,196.905578613,2.30258512497,7.80618077565968E-09
0.0194007104186,4.51202337679E-09,197.46182251,2.30258512497,7.81505373353877E-09
0.0194007061665,4.53794090708E-09,198.018051147,2.30258512497,7.85994421280776E-09
0.0194007017581,4.54296042546E-09,198.574279785,2.30258512497,7.86863827367144E-09
0.0194006973496,4.54797994384E-09,199.130508423,2.30258512497,7.87733233453513E-09
0.0194006929412,4.55299946222E-09,199.686737061,2.30258512497,7.88602639539882E-09
0.0194006885327,4.5580189806E-09,200.242965698,2.30258512497,7.8947204562625E-09
0.0194006841131,4.58384213451E-09,200.799194336,2.30258512497,7.93944747084629E-09
0.01940067963,4.58875289644E-09,201.355422974,2.30258512497,7.94795316001293E-09
0.0194006751467,4.59366379309E-09,201.91166687,2.30258512497,7.95645908252145E-09
0.0194006706636,4.59857455503E-09,202.467895508,2.30258512497,7.9649647717054E-09
0.0194006661805,4.60348531696E-09,203.024124146,2.30258512497,7.97347046087204E-09
0.0194006616986,4.62918021162E-09,203.580352783,2.30258512497,8.01797532391829E-09
0.0194006572627,4.63397632306E-09,204.136581421,2.30258512497,8.02628243261113E-09
0.0194006528269,4.6387724345E-09,204.692810059,2.30258512497,8.03458954130397E-09
0.019400648391,4.64356854594E-09,205.249038696,2.30258512497,8.04289664999681E-09
0.0194006439551,4.64836465739E-09,205.805267334,2.30258512497,8.05120375870698E-09
0.0194006395191,4.6531609004E-09,206.36151123,2.30258512497,8.05951109528574E-09
0.0194006350223,4.67857158471E-09,206.917739868,2.30258512497,8.10352369156576E-09
0.0194006305145,4.68324685565E-09,207.473968506,2.30258512497,8.11162149837299E-09
0.0194006260067,4.68792212659E-09,208.030197144,2.30258512497,8.11971930518022E-09
0.0194006214988,4.69259739754E-09,208.586425781,2.30258512497,8.12781711200477E-09
0.019400616991,4.69727266848E-09,209.142654419,2.30258512497,8.135914918812E-09
0.0194006124403,4.72247552736E-09,209.698883057,2.30258512497,8.17956755088815E-09
0.0194006078625,4.72702354416E-09,210.255111694,2.30258512497,8.18744494705942E-09
0.0194006032846,4.73157156096E-09,210.811340332,2.30258512497,8.1953223432307E-09
0.0194005987067,4.73611970252E-09,211.367584229,2.30258512497,8.20319995549264E-09
0.0194005941289,4.74066771932E-09,211.923812866,2.30258512497,8.21107735166391E-09
0.019400589529,4.76562168121E-09,212.480041504,2.30258512497,8.25429888150753E-09
0.0194005848832,4.77003576469E-09,213.036270142,2.30258512497,8.26194429836374E-09
0.0194005802373,4.77444984817E-09,213.592498779,2.30258512497,8.26958971521995E-09
0.0194005755914,4.77886393165E-09,214.148727417,2.30258512497,8.27723513207616E-09
0.0194005709455,4.78327801514E-09,214.704956055,2.30258512497,8.28488054894969E-09
0.0194005662996,4.78769209862E-09,215.261184692,2.30258512497,8.29252596580591E-09
0.0194005615888,4.81221341257E-09,215.817428589,2.30258512497,8.33499812743565E-09
0.0194005568767,4.81648649644E-09,216.373657227,2.30258512497,8.3423993258035E-09
0.0194005521646,4.8207595803E-09,216.929885864,2.30258512497,8.34980052415402E-09
0.0194005474525,4.82503266417E-09,217.486114502,2.30258512497,8.35720172252186E-09
0.0194005427405,4.82930574803E-09,218.04234314,2.30258512497,8.36460292087238E-09
0.0194005381222,4.85348090975E-09,218.598571777,2.30258512497,8.40647552925262E-09
0.0194005335732,4.85760572392E-09,219.154800415,2.30258512497,8.41361991696684E-09
0.0194005290243,4.86173053809E-09,219.711029053,2.30258512497,8.42076430468106E-09
0.0194005244751,4.86585546542E-09,220.267272949,2.30258512497,8.42790888839415E-09
0.0194005199261,4.86998027959E-09,220.823501587,2.30258512497,8.43505327610837E-09
0.0194005153435,4.89376044321E-09,221.379730225,2.30258512497,8.47624172771051E-09
0.0194005105045,4.89772936611E-09,221.935958862,2.30258512497,8.48311610382463E-09
0.0194005056655,4.90169828901E-09,222.4921875,2.30258512497,8.48999047993876E-09
0.0194005008266,4.9056672119E-09,223.048416138,2.30258512497,8.49686485603556E-09
0.0194004959876,4.9096361348E-09,223.604644775,2.30258512497,8.50373923214968E-09
0.0194004911486,4.9136050577E-09,224.160873413,2.30258512497,8.5106136082638E-09
0.0194004863399,4.93677343358E-09,224.717102051,2.30258512497,8.55074241241682E-09
0.0194004815514,4.94057856295E-09,225.273345947,2.30258512497,8.55733308981503E-09
0.019400476763,4.94438358794E-09,225.829574585,2.30258512497,8.56392358642178E-09
0.0194004719747,4.94818861293E-09,226.385803223,2.30258512497,8.57051408302853E-09
0.0194004671863,4.95199363791E-09,226.94203186,2.30258512497,8.57710457961796E-09
0.0194004623991,4.97464979007E-09,227.498260498,2.30258512497,8.61634618626309E-09
0.0194004576607,4.97828254664E-09,228.054489136,2.30258512497,8.62263830521386E-09
0.0194004529224,4.98191530321E-09,228.610717773,2.30258512497,8.62893042416463E-09
0.019400448184,4.98554805978E-09,229.166946411,2.30258512497,8.6352225431154E-09
0.0194004434456,4.98918091601E-09,229.723190308,2.30258512497,8.64151483468235E-09
0.0194004387072,4.99281367258E-09,230.279418945,2.30258512497,8.64780695363312E-09
0.0194004338609,5.01471709986E-09,230.835647583,2.30258512497,8.68574480254197E-09
0.0194004288448,5.0181689262E-09,231.391876221,2.30258512497,8.69172354114176E-09
0.0194004238288,5.02162075254E-09,231.948104858,2.30258512497,8.69770227974154E-09
0.0194004188128,5.02507257888E-09,232.504333496,2.30258512497,8.70368101834132E-09
0.0194004137967,5.02852440522E-09,233.060562134,2.30258512497,8.70965975694111E-09
0.0194004087807,5.03197623155E-09,233.616790771,2.30258512497,8.71563849552357E-09
0.0194004038009,5.05304532273E-09,234.173034668,2.30258512497,8.75213123191664E-09
0.0194003988372,5.05630718055E-09,234.729263306,2.30258512497,8.75778093538794E-09
0.0194003938734,5.05956903836E-09,235.285491943,2.30258512497,8.76343063884193E-09
0.0194003889097,5.06283089617E-09,235.841720581,2.30258512497,8.76908034229591E-09
0.019400383946,5.06609275398E-09,236.397949219,2.30258512497,8.7747300457499E-09
0.0194003789823,5.0693546118E-09,236.954177856,2.30258512497,8.7803797492212E-09
0.0194003740672,5.08950231084E-09,237.510406494,2.30258512497,8.81527658761409E-09
0.0194003691552,5.09256467958E-09,238.066635132,2.30258512497,8.82058076586328E-09
0.0194003642432,5.09562704831E-09,238.62286377,2.30258512497,8.82588494409515E-09
0.019400359331,5.09868950105E-09,239.179107666,2.30258512497,8.83118926783661E-09
0.019400354419,5.10175186979E-09,239.735336304,2.30258512497,8.8364934460858E-09
0.0194003495134,5.12109553245E-09,240.291564941,2.30258512497,8.86999765261739E-09
0.0194003446525,5.12394853623E-09,240.847793579,2.30258512497,8.87493920011854E-09
0.0194003397916,5.12680154E-09,241.404022217,2.30258512497,8.87988074760236E-09
0.0194003349307,5.12965454378E-09,241.960250854,2.30258512497,8.88482229510351E-09
0.0194003300699,5.13250754755E-09,242.516479492,2.30258512497,8.88976384258733E-09
0.019400325209,5.13536055133E-09,243.07270813,2.30258512497,8.89470539008848E-09
0.0194003202818,5.1536032736E-09,243.628952026,2.30258512497,8.92630271192849E-09
0.0194003151577,5.15623662759E-09,244.185180664,2.30258512497,8.93086381483348E-09
0.0194003100337,5.15886998158E-09,244.741409302,2.30258512497,8.93542491773848E-09
0.0194003049096,5.16150333557E-09,245.297637939,2.30258512497,8.93998602064347E-09
0.0194002997855,5.16413668956E-09,245.853866577,2.30258512497,8.94454712354847E-09
0.0194002946615,5.16677004355E-09,246.410095215,2.30258512497,8.94910822645346E-09
0.0194002896191,5.18380836553E-09,246.966323853,2.30258512497,8.97861946579854E-09
0.0194002847552,5.18621130092E-09,247.52255249,2.30258512497,8.98278147198132E-09
0.0194002798912,5.18861430223E-09,248.078796387,2.30258512497,8.9869435923409E-09
0.0194002750274,5.19101723761E-09,248.635025024,2.30258512497,8.99110559850636E-09
0.0194002701635,5.193420173E-09,249.191253662,2.30258512497,8.99526760468915E-09
0.0194002652997,5.19582310839E-09,249.7474823,2.30258512497,8.99942961087193E-09
0.0194002603873,5.21154709753E-09,250.303710938,2.30258512497,9.02666435896008E-09
0.0194002553691,5.2137084618E-09,250.859939575,2.30258512497,9.03040795168938E-09
0.0194002503509,5.21586982606E-09,251.416168213,2.30258512497,9.03415154440136E-09
0.0194002453327,5.21803119032E-09,251.972396851,2.30258512497,9.03789513711335E-09
0.0194002403145,5.22019255459E-09,252.528625488,2.30258512497,9.04163872984265E-09
0.0194002352962,5.22235397814E-09,253.084869385,2.30258512497,9.04538242524793E-09
0.0194002302145,5.23664771817E-09,253.641098022,2.30258512497,9.07013990921007E-09
0.0194002249443,5.23855570831E-09,254.19732666,2.30258512497,9.07344464507289E-09
0.0194002196741,5.24046369845E-09,254.753555298,2.30258512497,9.07674938093571E-09
0.0194002144039,5.24237168859E-09,255.309783936,2.30258512497,9.08005411679853E-09
0.0194002091337,5.24427967874E-09,255.866012573,2.30258512497,9.08335885267867E-09
0.0194002038636,5.24618766888E-09,256.422241211,2.30258512497,9.08666358854149E-09
0.0194001986253,5.25892728543E-09,256.978485107,2.30258512497,9.10872925167504E-09
0.0194001936104,5.2605697722E-09,257.534698486,2.30258512497,9.11157412221144E-09
0.0194001885953,5.26221234909E-09,258.090942383,2.30258512497,9.11441914884025E-09
0.0194001835805,5.26385483586E-09,258.647155762,2.30258512497,9.11726401937665E-09
0.0194001785654,5.26549741275E-09,259.203399658,2.30258512497,9.12010904600547E-09
0.0194001735503,5.26713998964E-09,259.759643555,2.30258512497,9.12295407263429E-09
0.0194001685354,5.26878247641E-09,260.315856934,2.30258512497,9.12579894317069E-09
0.0194001633832,5.27955932231E-09,260.87210083,2.30258512497,9.14446498781483E-09
0.0194001582217,5.280923563E-09,261.428314209,2.30258512497,9.14682792200366E-09
0.01940015306,5.28228787854E-09,261.984558105,2.30258512497,9.1491909858365E-09
0.0194001478986,5.28365211923E-09,262.540771484,2.30258512497,9.15155392002533E-09
0.0194001427369,5.28501643478E-09,263.097015381,2.30258512497,9.15391698387549E-09
0.0194001375755,5.28638067547E-09,263.65322876,2.30258512497,9.15627991806432E-09
0.0194001324501,5.29532070838E-09,264.209472656,2.30258512497,9.17176450928578E-09
0.0194001273418,5.29639348059E-09,264.765716553,2.30258512497,9.17362260525845E-09
0.0194001222337,5.29746619395E-09,265.321929932,2.30258512497,9.17548059929992E-09
0.0194001171254,5.29853896617E-09,265.878173828,2.30258512497,9.17733869528991E-09
0.0194001120174,5.29961167953E-09,266.434387207,2.30258512497,9.17919668933139E-09
0.0194001069091,5.30068445174E-09,266.990631104,2.30258512497,9.18105478530406E-09
0.0194001018201,5.30764037733E-09,267.546844482,2.30258512497,9.19310280183961E-09
0.0194000967646,5.30840777406E-09,268.103088379,2.30258512497,9.19443197196553E-09
0.0194000917094,5.30917512869E-09,268.659301758,2.30258512497,9.19576106917211E-09
0.0194000866539,5.30994252542E-09,269.215545654,2.30258512497,9.19709023929803E-09
0.0194000815984,5.31070992215E-09,269.771789551,2.30258512497,9.19841940942396E-09
0.0194000765432,5.31147727678E-09,270.32800293,2.30258512497,9.19974850663054E-09
0.0194000714877,5.31224467352E-09,270.884246826,2.30258512497,9.20107767677378E-09
0.0194000663897,5.31674073811E-09,271.440460205,2.30258512497,9.20886508907777E-09
0.0194000612902,5.31718833996E-09,271.996704102,2.30258512497,9.20964035822354E-09
0.019400056191,5.31763591725E-09,272.55291748,2.30258512497,9.21041558483013E-09
0.0194000510915,5.3180835191E-09,273.109161377,2.30258512497,9.21119085397589E-09
0.019400045992,5.31853112094E-09,273.665405273,2.30258512497,9.21196612310433E-09
0.0194000408928,5.31897869824E-09,274.221618652,2.30258512497,9.21274134972825E-09
0.0194000357216,5.32115395339E-09,274.777862549,2.30258512497,9.21650900216747E-09
0.0194000304846,5.32126675845E-09,275.334075928,2.30258512497,9.21670438626274E-09
0.0194000252474,5.3213795697E-09,275.890319824,2.30258512497,9.21689978107941E-09
0.0194000200104,5.32149237477E-09,276.446533203,2.30258512497,9.217095165192E-09
0.0194000147731,5.32160518602E-09,277.0027771,2.30258512497,9.21729056000867E-09
0.0194000095361,5.32171799108E-09,277.558990479,2.30258512497,9.21748594410394E-09
0.0194000042988,5.32183080233E-09,278.115234375,2.30258512497,9.2176813389206E-09

